Investigating Driving Interactions: A Robust Multi-Agent Simulation Framework for Autonomous Vehicles

Current validation methods often rely on recorded data and basic functional checks, which may not be sufficient to encompass the scenarios an autonomous vehicle might encounter. In addition, there is a growing need for complex scenarios with changing vehicle interactions for comprehensive validation. This work introduces a novel synchronous multi-agent simulation framework for autonomous vehicles in interactive scenarios. Our approach creates an interactive scenario and incorporates publicly available edge-case scenarios wherein simulated vehicles are replaced by agents navigating to predefined destinations. We provide a platform that enables the integration of different autonomous driving planning methodologies and includes a set of evaluation metrics to assess autonomous driving behavior. Our study explores different planning setups and adjusts simulation complexity to test the framework's adaptability and performance. Results highlight the critical role of simulating vehicle interactions to enhance autonomous driving systems. Our setup offers unique insights for developing advanced algorithms for complex driving tasks to accelerate future investigations and developments in this field. The multi-agent simulation framework is available as open-source software: https://github.com/TUM-AVS/Frenetix-Motion-Planner

==> data/diff.csv <==
2_0_x,2_0_y,2_0_v,1_0_x,1_0_y,1_0_v,1_idm_x,1_idm_y,1_idm_v,2_idm_x,2_idm_y,2_idm_v,1_ag_x,1_ag_y,1_ag_v,2_ag_x,2_ag_y,2_ag_v,t
-99.909198,5.3825695,13.658065,-80.12446129968272,8.937069322750064,6.5621561211317,-80.12446129968272,8.937069322750064,6.5621561211317,-99.91066155189293,5.382525504399532,13.614582820602037,-80.12446129968272,8.937069322750064,6.5621561211317,-99.90884304918622,5.389090825770375,13.66942997972852,0.20
-98.543396,5.3858574,13.658065,-79.46819249257149,8.942973881191786,6.564362338257146,-79.46819249257149,8.942973881191786,6.564362338257146,-98.55304047924992,5.3856554622479065,13.542065765616735,-79.46819267915359,8.9430086283081,6.56436285658554,-98.54094682030448,5.408516004501215,13.690241662115579,0.30
-97.177594,5.3892615,13.658065,-78.81108780292004,8.947080058091464,6.58241125507278,-78.81142433411593,8.94851140148172,6.572776152132231,-97.2014316549836,5.3886799806978685,13.494299117345832,-78.81142490553641,8.948615661336934,6.572777765248933,-97.17112904413753,5.429845061308826,13.709339873705805,0.40
-95.811793,5.392782,13.658065,-78.1511478727523,8.94915125445604,6.61795660317241,-78.15328009030652,8.953359953487835,6.593079111775058,-95.85331077570746,5.391627547112572,13.4728043221037,-78.1532813603689,8.953595571823874,6.593082677540165,-95.7991650455278,5.4513640407244655,13.735656741054507,0.50
-94.445991,5.3963024,13.658065,-77.48596648851151,8.94980550393962,6.69870821768974,-77.4911211152965,8.955984877797448,6.663981837014687,-94.50602249121131,5.394512166648348,13.476957883302079,-77.4911279478899,8.957294784161537,6.664000819287891,-94.42388999078604,5.472677558411495,13.775195118528831,0.60
-93.080189,5.3998235,13.658065,-76.80969890935654,8.949206018842375,6.831021348621625,-76.81884299588728,8.956436505517464,6.7846575177997845,-93.15728697841851,5.397348783942648,13.500293502526132,-76.81885553096538,8.959732006035749,6.784684034502825,-93.04405882167606,5.493048093309792,13.826214166044695,0.70
-91.714387,5.4033446,13.658065,-76.11744749802743,8.948058389174053,7.031761196704853,-76.13189663090238,8.955631954001959,6.97286596461788,-91.80550636801377,5.400150690469596,13.537532532564907,-76.13278345890198,8.961686948466877,6.947342815996782,-91.65859340977684,5.511933626922908,13.887205055343257,0.80
-90.348585,5.4068664,13.658065,-75.40114482823412,8.946625169077484,7.299205749090362,-75.42226889109611,8.953907668066472,7.221779562273869,-90.44938395968886,5.402928947089804,13.586843057040578,-75.42758093976997,8.9632613789964,7.164328559995655,-90.26681769379138,5.528964452232955,13.949190955421997,0.90
-88.982783,5.4103889,13.658065,-74.65739290228741,8.94526254112924,7.573402270408358,-74.687527069959,8.952055375681018,7.471208766642409,-89.08804734184275,5.405692791454765,13.639081610942652,-74.69934758914656,8.964646379941039,7.398845110622492,-88.86917873770852,5.54355850732252,14.003812466540095,1.00
-87.616981,5.4139114,13.658065,-73.88628968875605,8.944109371725581,7.852601313399953,-73.92828526514778,8.950169708114236,7.712935421701199,-87.72148258514245,5.408448910875195,13.693995111988507,-73.94770696749076,8.965605015401465,7.636382839408956,-87.46639371321251,5.555363830659424,14.051926811228684,1.10
-86.25118,5.417686,13.658065,-73.08678220955909,8.943249419862846,8.13484350684547,-73.1451380582103,8.948399722207094,7.948846178165288,-86.34918633872209,5.411204483179248,13.750980490730782,-73.17191945581615,8.966056041327978,7.878576548526872,-86.05905199967734,5.564391860099783,14.094500728846624,1.20
-84.885379,5.4214606,13.658065,-72.25983259317698,8.942575130800755,8.401754688827072,-72.33868859605437,8.946833779093804,8.179661891856838,-84.97148127686157,5.4139640326619425,13.80228666734026,-72.3722262942136,8.966261968712708,8.11373109453344,-84.6477027280526,5.570437911858144,14.131894250574685,1.30
-83.519578,5.425315,13.658065,-71.40561592847052,8.94239359783124,8.692425504605682,-71.50800722446263,8.945793211907075,8.445757762473876,-83.58890209889049,5.416730719358115,13.848564745487703,-71.54947260864003,8.966316632472045,8.339888047192662,-83.232838800894,5.5738032597156,14.164662458481367,1.40
-82.153777,5.4292493,13.658065,-70.51975177292702,8.942934679243777,9.031093172625226,-70.64762102252581,8.945499232511581,8.769499653651133,-82.20192227101695,5.419506349544238,13.890389794558017,-70.70311071760904,8.965729157678444,8.59939913004495,-81.81491071865608,5.574957775460555,14.193214676341508,1.50
-80.787976,5.4331835,13.658065,-69.59840192289745,8.944095544727283,9.399717854632454,-69.75289522952072,8.945897092797154,9.129689225710107,-80.81096117811275,5.422292464500981,13.928269758176587,-69.82823432478314,8.964543014223112,8.90022474698492,-80.39434421632123,5.57395746209164,14.217241868656266,1.60
-79.422175,5.4371228,13.658065,-68.6392181265974,8.945773954271592,9.786152181722995,-68.82094637934159,8.946907136134172,9.512046294208716,-79.41639043849399,5.425091742274933,13.962653289935341,-68.92214926820255,8.963241228031672,9.228225401710763,-78.97157757038711,5.569928561901698,14.237861596268822,1.70
-78.056374,5.4410621,13.658065,-67.64129381776526,8.947806886519542,10.169339379643693,-67.85052216316357,8.948385243164207,9.89369100792995,-78.01851777314155,5.427898847088978,13.994571501348089,-67.9820279052733,8.96202525924415,9.5735489521874,-77.54684914990675,5.561756280759782,14.256838011271084,1.80
-76.690574,5.4450853,13.658065,-66.60590009699854,8.95001274639454,10.536141361631188,-66.84270958385184,8.950148471603455,10.260346071694201,-76.61753504481281,5.430710894795405,14.024891204432281,-67.00757729656145,8.961101238581,9.914777798091698,-76.12032651037256,5.549150400748175,14.27440209938163,1.90
-75.324773,5.4491922,13.658065,-65.53499405727182,8.952284475089092,10.87538565454738,-65.79886464649603,8.952072862772978,10.614733943465179,-75.21359210828557,5.433533275065734,14.05380314965673,-65.99921339737453,8.960499371846597,10.251794502877672,-74.69211929345994,5.5332147073377325,14.291472840585566,2.00
-73.958973,5.4532991,13.658065,-64.43207779262664,8.954533164097633,11.17711652484328,-64.72061179630677,8.954042030973294,10.94392763386477,-73.80682225753654,5.436362651505659,14.081450265981141,-64.9580615308724,8.96011658529532,10.563748809273093,-73.26221433837541,5.516400282552726,14.308550259097048,2.10
-72.593174,5.4577658,13.658065,-63.30090024646575,8.956977022521931,11.439138879815197,-63.611501746153685,8.956150361435498,11.230592923755257,-72.39710922931091,5.439193756966531,14.115024360199431,-63.88793497879446,8.959921310049392,10.831559640670813,-71.8306412025279,5.498789652445186,14.32485047552931,2.20
-71.227375,5.4622325,13.658065,-62.14564013609486,8.959961000608487,11.659640374703793,-62.47596062302957,8.958749664066325,11.473362864690536,-70.98369387480162,5.442056990984303,14.15252776668691,-62.79310904820682,8.960281786975823,11.058571124099712,-70.39752812785405,5.47901692976409,14.339929445153953,2.30
-69.861575,5.4667049,13.658065,-60.97022998471434,8.963752107279984,11.842697176106459,-61.31814057055346,8.96209728227955,11.677009298053076,-69.56676005198263,5.445001973319493,14.185516750484197,-61.67732291154079,8.961475882283143,11.252501305917727,-68.96297809197722,5.458609470470442,14.353731330574217,2.40
-68.495776,5.4711828,13.658065,-59.77824666608902,8.968600095487524,11.991857103881758,-60.14172362279322,8.966488892103664,11.846078199663161,-68.14672590462516,5.448058733820704,14.214631407118095,-60.543465608114204,8.96379387948203,11.420781956683923,-67.52710382175535,5.4385309079617805,14.366420762111591,2.50
-67.129977,5.4756608,13.658065,-58.572695203831536,8.974543142941073,12.116565563932744,-58.949978797474856,8.971968218978256,11.98415357499906,-66.72394375957968,5.451081062201886,14.240639639739857,-59.39390567669688,8.968569694095123,11.56718368779024,-66.09002332915335,5.417052414180445,14.378254774613284,2.60
-65.764179,5.4804133,13.658065,-57.35550883548481,8.981732373878565,12.225060813796834,-57.7456756355324,8.978660686937152,12.099594838958659,-65.29868613548767,5.453892182171732,14.264181846056887,-58.230700639664015,8.977642810863216,11.694562366986698,-64.65182778459409,5.393766728530854,14.38929008209236,2.70
-64.398381,5.4851658,13.658065,-56.12806509308261,8.99019154136867,12.32351074242537,-56.53060403602473,8.986695815933547,12.200027897896454,-63.87118526841195,5.45645431205738,14.285538876518675,-57.0556470137137,8.991650211013079,11.805430912878403,-63.21258313872446,5.368864047170953,14.3998374070697,2.80
-63.032584,5.4901281,13.658065,-54.89103169907103,8.999212653285765,12.417046968513326,-55.30599355624432,8.995631257335479,12.292421257652224,-62.44164829150816,5.459434342630207,14.304958991038623,-55.87030831938799,9.010809340417886,11.901991227486171,-61.77230565838291,5.3483679238847035,14.407871607876086,2.90
-61.666787,5.4953002,13.658065,-53.645000954617416,9.008242222256454,12.502246747304229,-54.072270573201315,9.004744606118907,12.382268837650937,-61.01024363112518,5.463424530847688,14.323119019656204,-54.67592911078306,9.032899102305059,11.988325517511239,-60.33127066868713,5.336977311075791,14.413252674198056,3.00
-60.30099,5.5004723,13.658065,-52.39094292787506,9.015648662891493,12.57824158806584,-52.829876731273956,9.013535003528515,12.46402799699563,-59.577063959186276,5.468882256163682,14.340559004404982,-53.473269205508906,9.055042308147662,12.067873773012442,-58.88972574666015,5.332541894988886,14.417307544667738,3.10
-58.935193,5.5056642,13.658065,-51.1296467024646,9.019836095584985,12.646206206401326,-51.579834480778885,9.02069705128542,12.53621493678986,-58.14218122701261,5.475928261574383,14.357322074238382,-52.26301433342102,9.07627167788763,12.13926625990981,-57.4478125627454,5.333474054345259,14.42072491962531,3.20
-57.569396,5.5108561,13.658065,-49.86217520511647,9.020529258059723,12.700008716030645,-50.32290884589583,9.024878981693023,12.600901342474668,-56.70566419090847,5.484759855986251,14.373444706970094,-51.0462487490626,9.096620478341606,12.196412929181903,-56.00557632239936,5.337337627902535,14.42385177714441,3.30
-56.203601,5.5164381,13.658065,-48.59022616463915,9.017569199876597,12.736192649644146,-49.060112080338726,9.025661372208818,12.651908841786666,-55.26757519637285,5.495022355820743,14.388957876675248,-49.82444333994409,9.114793324361035,12.241297626606507,-54.563067100474186,5.34190487086927,14.426486870257154,3.40
-54.837808,5.5224102,13.658065,-47.31572067731044,9.009007204982526,12.749451656163874,-47.79316565677087,9.022386717938085,12.683608002087459,-53.831774552001704,5.505572262159439,14.29146838211609,-48.5985627629971,9.12883910256858,12.275298807475139,-53.12028466133402,5.345197487798543,14.429264160768101,3.50
-53.472015,5.5283823,13.658065,-46.04108412323024,8.992807356194268,12.74324543587778,-46.52467713826211,9.00731974127764,12.678695786618809,-52.415311233619256,5.515486387498547,14.014818725467775,-47.369953373108245,9.137999273245322,12.295215361120714,-51.67719100702173,5.345633517935588,14.432896991912932,3.60
-52.106222,5.5345104,13.658065,-44.76767046405428,8.9692211764684,12.727468429023274,-45.258697256434495,8.976634518558955,12.645897521892596,-51.030072891214246,5.524729662230588,13.700790846422494,-46.14015336105483,9.139184221670604,12.296383556476464,-50.233678189811506,5.342485138443004,14.437453704837456,3.70
-50.740429,5.5406385,13.658065,-43.49723526989351,8.924798685186284,12.688820912254092,-43.996703282655744,8.934384310674282,12.605053571048568,-49.67600116875497,5.533720870911565,13.36434253407601,-44.911172531921295,9.129885175055943,12.281860023577545,-48.78969943429082,5.335236702991084,14.44246850855963,3.80
-49.374639,5.547217,13.658065,-42.2331272863603,8.85409375456852,12.625853348515554,-42.73984558556918,8.881532315626599,12.550116603163733,-48.35796397265423,5.542603321717224,13.005726476578241,-43.6841187045011,9.110942532087643,12.260157920681285,-47.34523669751991,5.324213144702031,14.447504714570442,3.90
-48.008852,5.5542461,13.658065,-40.97697812151234,8.770386199522445,12.547705713520717,-41.48972026207605,8.82092080968866,12.478283763918942,-47.075288881912705,5.551342963688396,12.636852707802767,-42.4595763979694,9.08157409350715,12.237469432279973,-45.90030010838904,5.309715764128859,14.452644095053259,4.00
-46.643064,5.5612751,13.658065,-39.73030011802999,8.67782223909773,12.448524578648763,-40.24788495242797,8.754389651762875,12.390962479510407,-45.83240565816162,5.559818817848636,12.215160214116398,-41.23777986637094,9.041824517727813,12.206982775546509,-44.45487552694348,5.2915569404491505,14.45812947899013,4.10
-45.277278,5.5687227,13.658065,-38.495322626109306,8.579925371903217,12.323662117310485,-39.01488020209006,8.681539472401907,12.319265592323244,-44.63317419975409,5.567968231078485,11.76748814997329,-40.02009632329103,8.992537692121573,12.165112381558608,-43.00894805175231,5.2698656979566225,14.46344517543893,4.20
-43.911492,5.5761703,13.658065,-37.27425995684787,8.47968009173217,12.175898481121795,-37.7873633845574,8.60070996844669,12.290235002571796,-43.47831780588032,5.575785779324597,11.338586187314926,-38.80742477866851,8.933217726009998,12.113534713793472,-41.562587281511895,5.2448802686803075,14.467877329687177,4.30
-42.545712,5.5845139,13.658065,-36.06902800030808,8.379640253299844,12.00855296583056,-36.561631037070526,8.512132158819378,12.291119156295647,-42.36369669171554,5.583325771631777,10.964024599467159,-37.601195037200135,8.864535831652033,12.046745985659742,-40.121613754564244,5.212307291768821,14.304830860771249,4.40
-41.179937,5.5937535,13.658065,-34.8814476996816,8.283212864076702,11.815777554481764,-35.33537601771647,8.41642358039566,12.31091796656895,-41.2837446296697,5.590634506853262,10.644032100853371,-36.40284748734768,8.787483603105102,11.966720557244946,-38.711420497755086,5.169363222701767,13.876592498981832,4.50
-39.814163,5.6029931,13.658065,-33.71428064849094,8.194794454858657,11.58816607193466,-34.10680771581532,8.314538628390153,12.346821988163855,-40.233125862907336,5.597753913858171,10.378414142423317,-35.21289074796463,8.700985958862724,11.90086048884197,-37.349372047019905,5.120755863320778,13.397990928340674,4.60
-38.448387,5.6121915,13.658065,-32.571010199712475,8.118168727113728,11.320877068943151,-32.87436733136424,8.207612060166554,12.396356687673759,-39.206127491990166,5.60471540546778,10.172220515159376,-34.02856172872035,8.604216915966063,11.86776434418992,-36.03042801076512,5.070613854121722,13.014947829290016,4.70
-37.082612,5.62139,13.658065,-31.455461241761657,8.054593036008729,11.021390360515433,-31.6367030397757,8.096880376357808,12.457368635911845,-38.19700781533684,5.611552362572705,10.017716148976819,-32.847038826676254,8.499269177984457,11.858427008991113,-34.74792716081087,5.023529146345625,12.640876890326773,4.80
-35.716835,5.6304033,13.658065,-30.370309507524574,8.00313954993734,10.701732462442717,-30.392647924649978,7.983618877132903,12.528020423429954,-37.20610044675235,5.618259798212786,9.761288270750686,-31.66604351813669,8.387559333989328,11.869309884426988,-33.50415269507747,4.98230026957221,12.255209827878316,4.90
-34.351056,5.6392315,13.658065,-29.317448202483675,7.963605497266099,10.366590509778806,-29.14151407098343,7.86899188723374,12.597664508753622,-36.246916311444046,5.624745439231499,9.438831254182778,-30.483590919738226,8.270599417851615,11.897317232672613,-32.29810997621529,4.94865813526635,11.86767739433625,5.00
-32.985278,5.6480597,13.658065,-28.298340590157604,7.93552450802541,10.020055708528194,-27.8840260706531,7.7532012894627,12.656712042064319,-35.31581747353045,5.631044540433754,9.193329390799894,-29.29819716421441,8.14984121322905,11.93297067702585,-31.132280354372533,4.925796321653001,11.449656527304887,5.10
-31.619496,5.6563647,13.658065,-27.313131458399514,7.914163580029248,9.696899933069083,-26.621323471138055,7.6369182032894765,12.701104528440084,-34.406264216173746,5.637209611270299,9.008660674517639,-28.10957564658238,8.026677421814785,11.965696839352415,-30.00873697301994,4.913035067679485,11.021386879977962,5.20
-30.253714,5.6646697,13.658065,-26.357656028858298,7.892600285603797,9.425246320467616,-25.354925979685028,7.522062604982765,12.728078583779096,-33.51206562955045,5.643287769522855,8.885791630242423,-26.918041222539177,7.90253546261298,11.993099840450286,-28.927167534443036,4.908270338010047,10.617623551765776,5.30
-28.88793,5.6725879,13.658065,-25.42714827732532,7.868020187101239,9.198364475972701,-24.086365336504674,7.409842893378937,12.739806354341656,-32.627210479515526,5.649324067990867,8.82105118138742,-25.72387116222973,7.778826342302824,12.018175910685894,-27.884376158415915,4.90937680312909,10.237387348005555,5.40
-27.522143,5.6801194,13.658065,-24.517467004838167,7.838635120772531,9.010682622801042,-22.817053237559044,7.301223226132653,12.736501164683915,-31.744384478417388,5.655350500150668,8.860902137134694,-24.52707309946045,7.656814859993484,12.041060619324671,-26.879494628770143,4.914373620489125,9.86155967259205,5.50
-26.156357,5.6876509,13.658065,-23.6249966494906,7.803464123472253,8.85744681271109,-21.54864121639201,7.196984421855367,12.713068486748508,-30.849437212598282,5.661429485998031,9.069102170395121,-23.32807062005516,7.537548662930577,12.055152297259053,-25.913127217957523,4.920855151799997,9.454537799805458,5.60
-24.790565,5.6941299,13.658065,-22.746730707402264,7.762107369674134,8.729636464251376,-20.283332012269966,7.097873388612298,12.666946203937885,-29.92665398035635,5.667644119341585,9.396949823834257,-22.127901965780488,7.42198211344982,12.057288767583607,-24.98857008587005,4.927793482124705,9.047993886758256,5.70
-23.424772,5.7006089,13.658065,-21.880668365330532,7.714604268239978,8.619320369809925,-19.02323767900928,7.004505199202963,12.600548074053904,-28.968857188835266,5.67401223796662,9.762088362671633,-20.927746862739117,7.310639871853262,12.0461950712905,-24.10148328512374,4.935106268844627,8.704527568327467,5.80
-22.058976,5.7061913,13.658065,-21.025211518428442,7.661355090627611,8.524154910647091,-17.77050049408937,6.917292741389414,12.509719597173671,-27.974256694247117,5.680445731923933,10.128064824433086,-19.729139962432477,7.20403309123512,12.016849213144505,-23.245643789303546,4.942724258604737,8.423693781130586,5.90
-20.693175,5.710877,13.658065,-20.17897000433129,7.6029889159202515,8.441719026098538,-16.52781906748713,6.836505681708118,12.391908631516888,-26.9439427264448,5.686610797053326,10.47429740337796,-18.534003690603555,7.103027637505177,11.967793730501407,-22.414670917702608,4.950449905914782,8.207170207749398,6.00
-19.327374,5.7155627,13.658065,-19.340763657268663,7.5402875693709905,8.369975768380417,-15.2977148962051,6.762338742275597,12.250998724678247,-25.880213387950008,5.692196853266503,10.79701580994091,-17.34425912794483,7.008170044970669,11.898660469359946,-21.602044143785726,4.958085157609059,8.05770456904647,6.10
-17.961563,5.7161151,13.658065,,,,-15.297714896205129,6.7623387422755945,12.250998724678267,-25.880213387950036,5.692196853266502,10.797015809940904,-17.34425912794483,7.008170044970668,11.898660469359955,-21.602044143785726,4.958085157609059,8.057704569046455,6.20
-16.595752,5.7166676,13.658065,,,,-14.082373418069723,6.694891457299613,12.089605223668599,-24.78562267557482,5.6968703616193554,11.088046105689916,-16.162273259556805,6.919578843240324,11.801310934921661,-20.80126535868757,4.965563010350509,7.966244650715842,6.30
-15.229945,5.7153488,13.658065,,,,-12.883793553838824,6.634187043481941,11.90938071154819,-23.663965613847438,5.700650090067937,11.338695075509344,-14.991248380065175,6.837206105760137,11.671674658932048,-20.00740673517129,4.972706471145623,7.918129095845342,6.40
-13.864142,5.7121589,13.658065,,,,-11.7037999903722,6.580175058537046,11.712156275306898,-22.519155660228364,5.704164724503237,11.551516322317177,-13.834231210717547,6.761240560403875,11.513770624768558,-19.216326374041923,4.978873034685538,7.910864449014531,6.50
-12.498339,5.7089689,13.658065,,,,-10.544036987659258,6.532735397733083,11.499750079603709,-21.354849181297997,5.707851399072377,11.729063458215151,-12.693867627292855,6.691843930979187,11.331629145705381,-18.42395901283252,4.983754712767185,7.943063822398692,6.60
-11.132536,5.7057732,13.658065,,,,-9.405968457403478,6.491683987641751,11.273968352818018,-20.174446861446445,5.712032907441273,11.873890101836595,-11.57240233779078,6.629145018530889,11.129289814477312,-17.626514042652907,4.987040017783465,8.01172979166035,6.70
-9.7667335,5.7025775,13.658065,,,,-8.29087803586972,6.456778566135688,11.036606474124582,-18.98108940324122,5.71560018794485,11.988549879637466,-10.471678620153536,6.573232997600152,10.910799493365698,-16.820500392573994,4.988414700531012,8.113989116144843,6.80
-8.4009304,5.6993388,13.658065,,,,-7.199869153695658,6.42772454496657,10.789450146434023,-17.777663373175077,5.717414502735363,12.075596411574542,-9.393138075353122,6.5241499797383185,10.680210205604885,-16.0026183249438,4.987951016102282,8.24939064754643,6.90
-7.035127,5.6960569,13.658065,,,,-6.133865105635103,6.404180957549653,10.534276642180345,-16.56680469342309,5.716585640969093,12.137583311261261,-8.337820354686578,6.481882885544866,10.441576821410578,-15.169629113307678,4.9862220936450035,8.414667114398272,7.00
-5.6693236,5.692775,13.658065,,,,-5.093609123520559,6.38576650093448,10.272856109898926,-15.35089724943705,5.713595252713275,12.177064178556389,-7.306362822359355,6.446354679654476,10.198954468237092,-14.31885790019932,4.983595247646747,8.604745960031575,7.10
-4.3035439,5.6839431,13.658065,,,,-4.079664456079795,6.372065687605834,10.006952929376077,-14.13206378215407,5.70989039186609,12.196592640839928,-6.299000118357847,6.4174150637184315,9.956395642645607,-13.447958773659412,4.980410030832904,8.816683231882793,7.20
-2.9377642,5.6751112,13.658065,,,,-3.092414459557621,6.362635129865906,9.738327101841332,-12.912168581645922,5.70641966352563,12.198722320719389,-5.315563595722934,6.394830794648248,9.717947067806055,-12.554901902635114,4.977058737711048,9.047193365278128,7.30
-1.5719984,5.6645663,13.658065,,,,-2.132062703287192,6.357009987073084,9.46873565914521,-11.692822092087306,5.703678082317665,12.186006844339392,-4.355480624654155,6.378275902025474,9.48764643239956,-11.63808577217754,4.973567135064552,9.29120316836993,7.40
-0.20624628,5.6523086,13.658065,,,,-1.1986330942913315,6.354710613701489,9.199934072027027,-10.475382433332333,5.701211616395389,12.16099982567717,-3.417773787260181,6.367322217837209,9.269519266543455,-10.696259375749682,4.969802863906783,9.547348024696264,7.50
1.1595058,5.6400509,13.658065,,,,-0.2919700244893899,6.355249453455308,8.933677632368031,-9.260951387561231,5.698892498042681,12.126254877839047,-2.5010600333984074,6.361430792756933,9.06757635468814,-9.728305474560884,4.96580132308761,9.813281605853986,7.60
2.5252471,5.6266834,13.658065,,,,0.5882614570888032,6.358138230474695,8.671722777777948,-8.050375288513534,5.696606558937355,12.08432561868204,-1.603549927733003,6.359944931294462,8.885812239446533,-8.733393100042074,4.9615937576193225,10.086011631227425,7.70
3.8909884,5.6133159,13.658065,,,,1.4425754467804202,6.36289549133731,8.41582831920875,-6.844245464829381,5.694056089349896,12.037765665659531,-0.723047181066532,6.362085690892778,8.728205503624382,-7.711010601168304,4.957142719715199,10.362091519271635,7.80
5.256726,5.5995955,13.658065,,,,2.271664966408946,6.369054548658311,8.167756524094582,-5.6428979458133695,5.690986172181567,11.98912863553096,0.14305129502722047,6.366950698030071,8.598721582389071,-6.660971970594568,4.952311014125238,10.638794419321796,7.90
6.6224601,5.5855223,13.658065,,,,3.076401728517473,6.376171865348516,7.929273999852749,-4.4464137320445545,5.687141443970586,11.940968146046218,0.9977545722366074,6.373516969900499,8.501318792356999,-5.583348763138238,4.94697518771448,10.913342044871124,8.00
7.9881942,5.5714491,13.658065,,,,3.8578358998262887,6.383835893994381,7.702152317213166,-3.2546194428863293,5.682138170185532,11.895837815064446,1.8444759710665917,6.380648037173571,8.439958009375408,-4.478505551270451,4.940987916685167,11.182660862857453,8.10
9.3539249,5.5570593,13.658065,,,,4.617195882177393,6.3916763440548445,7.488168312376038,-2.0670876686657804,5.67554934210406,11.85629126003708,2.6870304320490055,6.38710502698931,8.418615948965693,-3.347149702862604,4.934042914804932,11.443155954553136,8.20
10.719656,5.5426696,13.658065,,,,5.355888135627458,6.399373786949724,7.289104014887312,-0.8831373249725614,5.666953839511265,11.824882098836031,3.5288728375817824,6.392789145971295,8.418615948965693,-2.1902971898600674,4.925691154104184,11.69242828549639,8.30
12.085385,5.5281196,13.658065,,,,6.0754970709547305,6.4066694242308015,7.106746168411957,0.29817064595055376,5.656525607930256,11.804163949241817,4.370715243114572,6.398473264953281,8.418615948965693,-1.0092058098707497,4.915558625614722,11.927643594483667,8.40
13.451112,5.5134095,13.658065,,,,6.777785035943108,6.4133747400619665,6.942885348185716,1.4785353778094095,5.645423231600741,11.804163949220243,5.2125576486473495,6.4041573839352655,8.418615948965693,0.19469667375669863,4.90352273961343,12.150161987661988,8.50
14.816839,5.4986994,13.658065,,,,7.464692408577933,6.419380646667604,6.799314734285968,2.65890073578239,5.634440542138012,11.804163949198665,6.054400054180138,6.40984150291725,8.418615948965693,1.4201362768334684,4.890830193595003,12.356431311187603,8.60
,,,,,,8.138337788953725,6.424665630224184,6.677828673050805,3.839272617824889,5.624184728864603,11.804163949187966,6.896242459712916,6.415525621899236,8.418615948965693,2.6651016467901663,4.8783743304646165,12.540165500723889,8.70
,,,,,,8.801018251172875,6.429302344578926,6.580221243496661,5.019643673565918,5.613838842393492,11.804163949202607,7.738084865245705,6.4212097408812205,8.418615948965693,3.9271353185955364,4.866865099649926,12.69513612587895,8.80
,,,,,,9.455209582143558,6.433462116974667,6.508285127735206,6.200007248302445,5.602661576439291,11.804163949218085,8.579927270778482,6.426893859863205,8.418615948965693,5.202846267659015,4.8553125032041295,12.815027334774177,8.90
,,,,,,10.103566406379308,6.437416956653195,6.46381114340859,7.38035754577492,5.590128139122638,11.804163949231876,9.421769676311271,6.432577978845191,8.418615948965693,6.488964643944016,4.84279445346235,12.903022985423117,9.00
,,,,,,10.749934686031509,6.441502197893061,6.463811019093368,8.56069510694499,5.576440281365122,11.80416394922346,10.263612081844048,6.438262097827176,8.418615948965693,7.782185599390498,4.82863020433493,12.958132021076265,9.10
,,,,,,11.39630105435259,6.445866462890101,6.4638110190933675,9.74102836476396,5.562416077975877,11.804163949209954,11.105454487376837,6.44394621680916,8.418615948965693,9.079388561346187,4.81342950366196,12.981389693805864,9.20


==> data/diff_tjunc.csv <==
60000_2_x,60000_2_y,60000_2_v,5_2_x,5_2_y,5_2_v,60000_idm_x,60000_idm_y,60000_idm_v,5_idm_x,5_idm_y,5_idm_v,5_0_x,5_0_y,5_0_v,60000_0_x,60000_0_y,60000_0_v,t
-13.165655981597245,0.32007205612457895,5.2768708154807396,5.616757485803998,42.079637727829564,4.8099836546633385,-13.165655981597245,0.32007205612457895,5.2768708154807396,5.6007891875821025,42.078224420697694,4.697933304794962,5.6020352,42.074649,4.8097226,-13.165655981597245,0.32007205612457895,5.2768708154807396,0.10
-12.627599144323977,0.3467894236756349,5.496752212360195,5.7915397446386585,41.62704819464707,4.9255693080255565,-12.627599144323977,0.3467894236756349,5.496752212360195,5.74770283577976,41.637960006676565,4.633908409398381,5.7544313,41.618458,4.8097226,-12.627599144323977,0.3467894236756349,5.496752212360195,0.20
-12.067638588452107,0.37087103809888733,5.711801987466266,5.9589020092281055,41.149251591001324,5.223902030997694,-12.067638588452107,0.37087103809888733,5.711801987466266,5.896573456324162,41.19134640357374,4.814089055249021,5.9070724,41.16235,4.8097226,-12.067638588452107,0.37087103809888733,5.711801987466266,0.30
-11.48618319934804,0.3905492141913749,5.922699601069423,6.129053639587555,40.6360970755153,5.58424745440382,-11.48618319934804,0.3905492141913749,5.922699601069423,6.053707784562066,40.71940357043945,5.155727919684992,6.0599583,40.706323,4.8097226,-11.48618319934804,0.3905492141913749,5.922699601069423,0.40
-10.883898072590158,0.40386265269636695,6.12082839124088,6.307330865705937,40.088997691541365,5.916086532284677,-10.883898072590158,0.40386265269636695,6.12082839124088,6.222653341182719,40.21146966591978,5.5454565347868,6.2128443,40.250297,4.8097226,-10.883898072590158,0.40386265269636695,6.12082839124088,0.50
-10.262733081687083,0.40821655948330005,6.295886792783988,6.494814737130884,39.51209169362324,6.208768372989546,-10.262733081687083,0.40821655948330005,6.295886792783988,6.403153143049312,39.668055363044395,5.899631784753702,6.3664075,39.794498,4.8097226,-10.262733081687083,0.40821655948330005,6.295886792783988,0.60
-9.625316442540504,0.4008997710430096,6.443581724707609,6.690330705804449,38.909150149586694,6.460866462417094,-9.625316442540504,0.4008997710430096,6.443581724707609,6.59389460809186,39.092954894664786,6.211440355195441,6.5199708,39.338699,4.8097226,-9.625316442540504,0.4008997710430096,6.443581724707609,0.70
-8.975689710281928,0.3805762174324086,6.535794869929468,6.893104784831555,38.28415404728716,6.674470157153761,-8.975689710281928,0.3805762174324086,6.535794869929468,6.793775812671424,38.49031971817509,6.479392172893559,6.6738408,38.883003,4.8097226,-8.975689710281928,0.3805762174324086,6.535794869929468,0.80
-8.320144558353757,0.35268161803631587,6.578384729781037,7.102387937372428,37.64050826236826,6.857406673947996,-8.320144558353757,0.35268161803631587,6.578384729781037,7.001753411162381,37.86439209150901,6.705795494137703,6.8280175,38.427412,4.8097226,-8.320144558353757,0.35268161803631587,6.578384729781037,0.90
-7.663332755631821,0.3207354925344287,6.551842191323046,7.317647512417264,36.980941211666405,7.014460839683302,-7.663332755631821,0.3207354925344287,6.551842191323046,7.216899146419074,37.21880674644407,6.899372576636878,6.9821943,37.97182,4.8097226,-7.663332755631821,0.3207354925344287,6.551842191323046,1.00
-7.013423536580713,0.2873876040713665,6.457863598179018,7.538573270525724,36.30808414102659,7.14486455286253,-7.013423536580713,0.2873876040713665,6.457863598179018,7.438546280747341,36.55649782112091,7.063831986401048,7.1372411,37.516524,4.8097226,-7.013423536580713,0.2873876040713665,6.457863598179018,1.10
-6.375042048309599,0.2549264559257882,6.313566482705025,7.764804250770108,35.624611905521014,7.250169473780627,-6.375042048309599,0.2549264559257882,6.313566482705025,7.66605817261632,35.88037905700312,7.198763442905586,7.2922879,37.061227,4.8097226,-6.375042048309599,0.2549264559257882,6.313566482705025,1.20
-5.753577386506495,0.2224634173469544,6.131956669598476,7.996194258324696,34.93286164502596,7.33518097449577,-5.753577386506495,0.2224634173469544,6.131956669598476,7.89889728565854,35.193235733529406,7.307720611148861,7.4478033,36.606091,4.8097226,-5.753577386506495,0.2224634173469544,6.131956669598476,1.30
-5.150535419716727,0.18763968831952677,5.948357397349898,8.233140705479032,34.23490183652253,7.403824684131178,-5.150535419716727,0.18763968831952677,5.948357397349898,8.137255773823322,34.49760602460048,7.39570354685666,7.6037872,36.151115,4.8097226,-5.150535419716727,0.18763968831952677,5.948357397349898,1.40
-4.566285299579767,0.1473927586473983,5.762493644445759,8.476093922070543,33.532456396869186,7.459298177068476,-4.566285299579767,0.1473927586473983,5.762493644445759,8.381374842081632,33.79557883332263,7.466749926581466,7.7597711,35.696139,4.8097226,-4.566285299579767,0.1473927586473983,5.762493644445759,1.50
-4.001296989657674,0.09959612047054422,5.574523748756046,8.725284760597184,32.82688721523995,7.504140922901741,-4.001296989657674,0.09959612047054422,5.574523748756046,8.631448347458267,33.08885418105213,7.524120092778842,7.9167788,35.241515,4.8097226,-4.001296989657674,0.09959612047054422,5.574523748756046,1.60
-3.4557611674555044,0.044932554289626545,5.386616818786365,8.980987530023292,32.11944650656874,7.537496879186763,-3.4557611674555044,0.044932554289626545,5.386616818786365,8.887768962520063,32.37895924681003,7.567872983848081,8.0737865,34.786891,4.8097226,-3.4557611674555044,0.044932554289626545,5.386616818786365,1.70
-2.9296373032831307,-0.015605588485810742,5.200362749133882,9.243187473670401,31.411507366713366,7.5582331419860935,-2.9296373032831307,-0.015605588485810742,5.200362749133882,9.150720328553344,31.66758215131203,7.597534075485784,8.2315602,34.332533,4.8097226,-2.9296373032831307,-0.015605588485810742,5.200362749133882,1.80
-2.422877901837869,-0.08193160984183104,5.014856562541952,9.50933485184884,30.703502909638242,7.566306774593917,-2.422877901837869,-0.08193160984183104,5.014856562541952,9.418701280187975,30.95565155127054,7.613172458463183,8.3901001,33.878442,4.8097226,-2.422877901837869,-0.08193160984183104,5.014856562541952,1.90
-1.9354169664422793,-0.15218079452472705,4.828750797521929,9.77679338980879,29.995965872792077,7.5582405515081055,-1.9354169664422793,-0.15218079452472705,4.828750797521929,9.688480264481708,30.24362994473325,7.611491757650692,8.54864,33.42435,4.8097226,-1.9354169664422793,-0.15218079452472705,4.828750797521929,2.00
-1.467053366545689,-0.22339968568344373,4.640924198640125,10.043640301538966,29.290053218170996,7.53204819304186,-1.467053366545689,-0.22339968568344373,4.640924198640125,9.958102820283013,29.532753997206388,7.591315923221436,8.7092792,32.970997,4.8097226,-1.467053366545689,-0.22339968568344373,4.640924198640125,2.10
-1.0178466624265878,-0.2944879507609387,4.451240418851671,10.307953725886973,28.58706551990997,7.484453090602919,-1.0178466624265878,-0.2944879507609387,4.451240418851671,10.225521369630359,28.824299643637016,7.549158058740551,8.8699185,32.517644,4.8097226,-1.0178466624265878,-0.2944879507609387,4.451240418851671,2.20
-0.5876615123373508,-0.36419623665343204,4.262828088944477,10.567518352797068,27.888791682544575,7.409855285668475,-0.5876615123373508,-0.36419623665343204,4.262828088944477,10.48860958277668,28.120207400881196,7.478566695637616,9.0317398,32.064714,4.8097226,-0.5876615123373508,-0.36419623665343204,4.262828088944477,2.30
-0.17628020347548934,-0.4332020682203281,4.078447533354587,10.820520878308136,27.197677846218664,7.303605945903705,-0.17628020347548934,-0.4332020682203281,4.078447533354587,10.745263564821704,27.42296901504046,7.3748029321951645,9.1947432,31.612207,4.8097226,-0.17628020347548934,-0.4332020682203281,4.078447533354587,2.40
0.21661724410914962,-0.5010256266866245,3.8927926680632883,11.065010645073109,26.517472629390284,7.138817396894052,0.21661724410914962,-0.5010256266866245,3.8927926680632883,10.993315396929226,26.736435928369133,7.210408254963331,9.3577466,31.1597,4.8097226,0.21661724410914962,-0.5010256266866245,3.8927926680632883,2.50
0.5909213571345697,-0.5654312040430165,3.7017978083747556,11.29821344099643,25.853859161766096,6.925328042889333,0.5909213571345697,-0.5654312040430165,3.7017978083747556,11.229932129589987,26.06623171384166,7.002924640911399,9.5241009,30.708416,4.8097226,0.5909213571345697,-0.5654312040430165,3.7017978083747556,2.60
0.9471410106115599,-0.6248935122857215,3.526847281211666,11.518748406220057,25.208851114283508,6.709270622132362,0.9471410106115599,-0.6248935122857215,3.526847281211666,11.454146391231763,25.41366133592677,6.798260033392152,9.6904552,30.257131,4.8097226,0.9482481762491815,-0.6233172582053579,3.551993276729577,2.70
1.2883135267801453,-0.6783360430169875,3.3849830148766755,11.726594015785118,24.581396524170824,6.51371326471289,1.2883135267801453,-0.6783360430169875,3.3849830148766755,11.6660550798655,24.77767028964558,6.612015735832176,9.8569923,29.805913,4.8097226,1.2962623938483926,-0.6718187233827109,3.4895457846630316,2.80
1.618018959833056,-0.7246854628194915,3.280227484667525,11.922579396667865,23.969238616944054,6.343933581378066,1.6175934274213837,-0.7256895697067649,3.2723618115781723,11.866156737386094,24.156125453518307,6.449068151071327,10.023712,29.35476,4.8097226,1.6421417138984742,-0.7163013830187253,3.4891347017219743,2.90
1.9397998975986925,-0.7644447801725729,3.2044765225788137,12.110902386289178,23.37153906584299,6.189477433371863,1.937843095036122,-0.7669578773050086,3.188928714799664,12.057182990502975,23.54797008369029,6.2994861058157845,10.190432,28.903608,4.8097226,1.9894249848236374,-0.762544109765551,3.522633269214927,3.00
2.2552494340015743,-0.7993372545228187,3.140833630008295,12.294930896863962,22.78835925492917,6.041810341339531,2.2515657731008165,-0.8028727553380046,3.124639802836012,12.243530026714788,22.95376876361413,6.155627557995301,10.354935,28.451642,4.8097226,2.3412327717743424,-0.810609278974423,3.581911806584347,3.10
2.5651982550970622,-0.82985762824485,3.084953181646848,12.476468037968036,22.21922381702324,5.910063390787216,2.5596019206934595,-0.834440048009284,3.064532080851292,12.427287068815854,22.373170232469246,6.028582988151656,10.519438,27.999676,4.8097226,2.699746093032618,-0.8602650878789003,3.6599243041609526,3.20
2.870420013415671,-0.8561599252771599,3.039234433990693,12.657484591770146,21.662517129786405,5.801336526292538,2.8621923134080633,-0.8618436768215858,3.0087031436901936,12.610564350028088,21.804441580163534,5.925350319760344,10.68248,27.547184,4.8097226,3.0674635086696362,-0.9071879321580094,3.7569509620908543,3.30
3.171928766014718,-0.8785540108254254,3.0026883272107217,12.84005203826809,21.116789668524664,5.709479412465006,3.1599407903585517,-0.8851510916631968,2.9602139960312472,12.795192854833774,21.24608575465977,5.8381613002239305,10.844062,27.094165,4.8097226,3.447133635903424,-0.9456726747374619,3.8752682251001973,3.40
3.4701600978868687,-0.8976282093995656,2.9678575169659265,13.025273008008577,20.581190146384767,5.6239504063199,3.4534639385432584,-0.9047074357908209,2.918253251619981,12.982648768338358,20.697289002899428,5.7608406128407745,11.005644,26.641147,4.8097226,3.841684672728996,-0.9708085745502635,4.025808651495835,3.50
3.765106521379126,-0.9136524687653882,2.9346208759393515,13.212292291047325,20.05525964464779,5.53866272278216,3.743083638694944,-0.9207526024276746,2.875331194869918,13.173751147201573,20.157671061088294,5.686447410196623,11.164072,26.187016,4.8097226,4.2531284936983464,-0.9871511256777781,4.191377385724075,3.60
4.057106965983634,-0.9266570291924733,2.9059156045715704,13.391907204370808,19.53623835852049,5.441950860007782,4.028215973495405,-0.9293867323384063,2.8150903394529676,13.35940484614767,19.625108196852757,5.584701187534272,11.3225,25.732885,4.8097226,4.680782067475234,-0.9946261607138608,4.340177452974625,3.70
4.346173815165606,-0.9330712346396928,2.8619643243720914,13.558883790656484,19.02452830566975,5.316990768466436,4.306675455517701,-0.9292799470195868,2.7350112474577446,13.532832619161049,19.101109598021928,5.451914182277609,11.478802,25.278025,4.8097226,5.122377072457416,-0.9937480808976562,4.470056485439278,3.80
4.63024812350671,-0.9292976778080726,2.8029328279416634,13.709588245757763,18.522124662684554,5.166410347975758,4.576981254644131,-0.9203008408617656,2.651354990319767,13.688987392326577,18.585940370906428,5.309697813535693,11.632978,24.822435,4.8097226,5.57554072735734,-0.9904493287005703,4.576088298395137,3.90
4.9072981223077905,-0.9213104658245201,2.7129218602068703,13.84052182951222,18.0302455634896,5.002767231775618,4.838046822885422,-0.9077406430052748,2.5459422542823136,13.826662719076419,18.080209327594666,5.164959888513724,11.787154,24.366845,4.8097226,6.037764326831821,-0.9788435320022053,4.654119937357459,4.00
5.172310411856938,-0.9160295553218224,2.573392515322198,13.951198955043019,17.55004281815845,4.8382708762518405,5.086034741969824,-0.9004036778529928,2.402496359904005,13.942761412787608,17.583535636514995,5.0203336616364815,11.937188,23.909871,4.8097226,6.506111416091175,-0.9615827884866102,4.703162269719862,4.10
5.421626760608249,-0.9118718047568525,2.405433164831313,14.03896737828629,17.081101161075356,4.6793313050190095,5.3183144256305415,-0.8969764466381746,2.23853350761778,14.03594221026888,17.09642258598319,4.873707691034295,12.087221,23.452897,4.8097226,6.977700290382899,-0.9443820063194583,4.728098910122368,4.20
5.653273590309746,-0.9096297953538732,2.2246451016264372,14.104015119631788,16.623782624747776,4.525831302723556,5.533675526409592,-0.8950726738504736,2.066995158781465,14.104426392982017,16.61955828512324,4.726378451490406,12.236201,22.995579,4.8097226,7.450449629985726,-0.9259020906191865,4.723018417314279,4.30
5.8666074868262115,-0.9108553485188701,2.042190203221094,14.149737473267477,16.17925234616817,4.374030463552877,5.732039582520858,-0.893977038509401,1.9020235128318292,14.152002270268794,16.15518198466894,4.566414177462643,12.384128,22.537918,4.8097226,7.920076249871235,-0.9078334644838771,4.666836693025119,4.40
6.062044649160798,-0.9133333503515495,1.8694327207167376,14.182425306317313,15.748992486282393,4.224124512005968,5.9145998190719595,-0.8930755550175322,1.7513014498495663,14.185864570041756,15.707056569114844,4.3858688405029165,12.532054,22.080257,4.8097226,8.380100664317917,-0.8899091087089912,4.518570672329231,4.50
6.240972590028697,-0.9157036779682776,1.7121089879162157,14.207892653902977,15.333841739177391,4.069084027509123,6.082777425774321,-0.8922682095514867,1.613876362762504,14.211912597493127,15.278040340501688,4.182813654166016,12.678163,21.622012,4.8097226,8.819823278181785,-0.8724542466568518,4.269450260147424,4.60
6.404917656712906,-0.9177808395207858,1.5692138430431342,14.228085548134972,14.934916569060103,3.9028085254065856,6.237809776326008,-0.8919244056555856,1.488840262785055,14.232183869588038,14.870267603811559,3.96834619610271,12.824272,21.163767,4.8097226,9.231329753389337,-0.8552473658103995,3.9613184569603836,4.70
6.555224874654712,-0.9198316695283839,1.4396733611363959,14.244630365280951,14.553313604284014,3.72314471625584,6.380937079100537,-0.8918335426180286,1.3753731912008251,14.248437272292486,14.483746732175156,3.7602311757453633,12.969354,20.705195,4.8097226,9.610367372332927,-0.8380225469986837,3.625036779725005,4.80
6.693228333564316,-0.921619071916428,1.3226294439293544,14.258853754982706,14.190251010439647,3.5385685105993425,6.513243637209608,-0.892207065238972,1.2726185574921534,14.262422991097205,14.11793831042336,3.554790287604858,13.113407,20.246298,4.8097226,9.955292835430978,-0.8204436790437102,3.2827431827326783,4.90
6.820103667477454,-0.9232420381250813,1.2170995667994522,14.271871602624731,13.845368503142165,3.3615540460132793,6.635764187832433,-0.893073189881219,1.1798148054403708,14.275359974355908,13.772657932393745,3.354051596377041,13.257461,19.7874,4.8097226,10.266568113650044,-0.8025912909873548,2.9571372283339064,5.00
6.936923020205578,-0.9248764730798597,1.1221468050293189,14.284606902572929,13.517900366487893,3.192131863318581,6.749503863520011,-0.8941642633152137,1.096302431596718,14.288059780551947,13.447009055208706,3.1639599492599193,13.397073,19.327132,4.8097226,10.546686777174003,-0.7849639893693531,2.6603631481544747,5.10
7.044834341098271,-0.9259625000257675,1.0371065844152412,14.297744735931872,13.207149743235345,3.028355957184328,6.855322177776408,-0.8957275300944304,1.0223381086258085,14.301080185801693,13.139927886724127,2.98423300833163,13.536686,18.866864,4.8097226,10.798439304566765,-0.7676497943424296,2.3909510881835647,5.20
7.144666852078942,-0.9268566995117097,0.9610691153000915,14.311730984650028,12.912583223707328,2.870816029878263,6.954185208240592,-0.8976758154538861,0.957117460507058,14.31484454914505,12.850390485599156,2.814565901752487,13.671091,18.405082,4.8097226,11.024399770617114,-0.7510035871875947,2.1466493371891495,5.30
7.237305873716048,-0.9274570418209098,0.8940027045493724,14.326794544454671,12.633396626482169,2.7228337515030914,7.046954269794285,-0.8996197006185251,0.8989416299270434,14.32989036266476,12.577726228730578,2.645728296845407,13.800288,17.941787,4.8097226,11.227197181493919,-0.7332121743550896,1.9260033373703536,5.40
7.323724223102183,-0.927503801745145,0.8356546859772133,14.342361743983556,12.368260301966638,2.593254107510178,7.134192609617333,-0.9017916792490084,0.8471430753284662,14.345067170102956,12.321830704607509,2.484978731686571,13.929486,17.478491,4.8097226,11.408849343386358,-0.7161132678327202,1.726205133740812,5.50
7.404882239067218,-0.9270279542471231,0.7892936855976134,14.353082311080138,12.11473273026161,2.48401988353913,7.216755083431023,-0.9041772487647747,0.8083053613162969,14.359604161111685,12.080895529500657,2.3457401918492975,14.041289,17.010706,4.8097226,11.571514836813042,-0.6986751492313683,1.545883473204361,5.60
7.481980733444339,-0.926326214477814,0.7532543860335734,14.353525062410915,11.870917798421418,2.389133252769404,7.296213359004471,-0.9065346372706143,0.7832107720962291,14.373160648362886,11.852855234656893,2.2264390694521405,14.153092,16.542921,4.8097226,11.716903915824444,-0.6821025831895688,1.383420906271488,5.70
7.555684778029748,-0.9255886021975291,0.7218089462570603,14.350779127945549,11.635954254903252,2.3055812455435594,7.373541371071125,-0.9084205115951879,0.7632928682250202,14.385512338520531,11.635718588821335,2.1263807903280023,14.250323,16.072157,4.8097226,11.846949281981937,-0.6646155534641861,1.237579680307289,5.80
7.626435912039034,-0.9249312708545516,0.6943632171384749,14.350681242992641,11.409202222845284,2.2270011139046133,7.4489661018105995,-0.9103892415107299,0.7456842152965176,14.397033688780509,11.427590594783602,2.046050152665511,14.332984,15.598414,4.8097226,11.96303358629809,-0.6484770214599048,1.1071329941285715,5.90
7.694698732031133,-0.9239959506719015,0.6704912367628071,14.346366934519603,11.190078993646345,2.152804426276551,7.522711598643824,-0.9123688180746831,0.7301928228611883,14.407695456444014,11.226395628962312,1.9870871818112161,14.415644,15.124671,4.8097226,12.066754665316282,-0.6323896966199437,0.9909382089587445,6.00
7.760709470434156,-0.9231875037772059,0.64972991835047,14.338148723648423,10.978109595567737,2.082790504775832,7.594983016722187,-0.9142971981849202,0.7166388990608462,14.417466738655229,11.0302193506189,1.9424429287416098,14.467248,14.646592,4.8097226,12.15952625306359,-0.6158674680631215,0.8879044606405675,6.10
7.828760811234717,-0.9230189561222567,0.749875803761751,14.326908317653967,10.773067791130373,2.0168547001879915,7.666044106132027,-0.9157955578436255,0.7048431775884787,14.426773974119346,10.83813351661177,1.9048641145786305,14.518853,14.168513,4.8097226,12.242515212094872,-0.6002829248203431,0.796992829615323,6.20
7.91306228853763,-0.922843249660604,0.9246794077822462,14.307071508055714,10.574411905208201,1.9581455520572046,7.736020645214509,-0.9170029741038802,0.6946025858813638,14.434919662456666,10.649366111963136,1.875330867836866,14.556001,13.689308,4.8097226,12.316901470104177,-0.5854782169821564,0.7172208418165423,6.30
8.010978803978714,-0.9218266982903552,1.0186882586382138,14.279951077959181,10.381689924023679,1.9061377355359201,7.805022787406579,-0.918045646925574,0.6857144862448741,14.442696505255118,10.463179551658106,1.8520262103988305,14.578694,13.208977,4.8097226,12.383782439824842,-0.570911659799888,0.6475672366664522,6.40
8.116923535436575,-0.9197148704530694,1.1139155818843187,14.247163375730507,10.194455826245132,1.8602860049532457,7.873177955635938,-0.9189036518429189,0.6780032164941402,14.449459128420944,10.279228315820685,1.8285595471682987,14.601387,12.728647,4.8097226,12.444874538604408,-0.5544327403252916,0.6126794310964455,6.50
8.237702832424148,-0.9172960312875631,1.326412397277947,14.209479745420133,10.012257118630052,1.820004674650276,7.940596782393926,-0.9195657584795123,0.6713159106945105,14.45563067966915,10.097773175695135,1.8017925016135738,14.603826,12.247708,4.8097226,12.505785368647068,-0.534786265844734,0.6623111838433743,6.60
8.382416854200624,-0.9140800575657572,1.5478584022932689,14.169119968547895,9.834564112491275,1.7846754798662035,8.00745978667648,-0.9196286840653758,0.6655196832257544,14.460922125332734,9.91910318069393,1.7722958868144325,14.606265,11.766769,4.8097226,12.575575204861376,-0.5085726991127978,0.8050704347926183,6.70
8.545859931529463,-0.9099724978768516,1.7262109826603458,14.126127542590217,9.66090866663413,1.7536694174905296,8.07378611731886,-0.9193972971575044,0.6604987250818187,14.465395474443914,9.74347195339627,1.7405832963344425,14.602162,11.28588,4.8097226,12.662069889228242,-0.4779446389742481,1.0047068123610712,6.80
8.729594416243458,-0.9044312513551017,1.963439688603827,14.076688166586298,9.491313521371643,1.7302819141299188,8.139626777407459,-0.9189788510729229,0.6561523425559644,14.469122692763094,9.570949569995438,1.7110869552113421,14.591515,10.805043,4.8097226,12.770680026831618,-0.4420235106050493,1.2700495934819556,6.90
8.93981798963209,-0.8972045004645425,2.2435620571371424,14.021258171442048,9.32517759475029,1.7105667859647213,8.205044529385754,-0.9183835857055136,0.6523929689676704,14.471903285528947,9.4012302077085,1.682136580961585,14.580868,10.324205,4.8097226,12.908300871462817,-0.401230301333442,1.5817164376775514,7.00
9.178042511295834,-0.8796915782136728,2.526014940218256,13.968311823700427,9.161515370796812,1.6872055353161821,8.27009384934439,-0.9176244770603824,0.6491444290529694,14.474024105095033,9.2346634875674,1.647642746485023,14.561326,9.8436302,4.8097226,13.074789508044342,-0.3476626921672728,1.892881962413357,7.10
9.444036783622124,-0.8419295809376467,2.8195949440602486,13.91701697187442,9.000507486627141,1.660516140468179,8.3348903641385,-0.9163568945055203,0.6463405382668042,14.47516345365259,9.071732361011334,1.6099960088499725,14.541783,9.3630555,4.8097226,13.26741329067859,-0.26839589527723823,2.2067090173059274,7.20
9.738507116095986,-0.7794840597842606,3.1409527931027825,13.868765147650043,8.842156524723682,1.6305169109028719,8.399438263791893,-0.9147891692894173,0.6439235955553045,14.475641136355812,8.912783659546573,1.5659447241479063,14.523549,8.882425,4.8097226,13.485112840505254,-0.16263597736745844,2.5344632354384142,7.30
10.063277415170306,-0.6890658734218367,3.511354997424632,13.816717650059047,8.687720799536004,1.6049341289892909,8.463741091579484,-0.9131065440129785,0.6418433953496352,14.475308842585745,8.758687486268505,1.5142556115335015,14.506623,8.4017389,4.8097226,13.727567772301926,-0.027952543090910886,2.889404929363491,7.40
10.42326901376244,-0.5790373254693717,3.9347149561145027,13.757293227132253,8.537459977244165,1.5875005037654202,8.52782995722769,-0.9113251379512425,0.6400562834735153,14.474198238909771,8.609920674011159,1.4594254310487629,14.489697,7.9210528,4.8097226,13.994461156286413,0.14245054340596663,3.2928915702691737,7.50
10.824563368314172,-0.46013255168622785,4.395480289207478,13.690967893141039,8.390734008765733,1.5753383717078808,8.591731954546116,-0.9094606760502032,0.6385242677847897,14.47294477372836,8.466926712217422,1.3978074610723061,14.484405,7.4400623,4.8097226,14.285372187626873,0.359821582922211,3.7842026291489907,7.60
11.270749795027315,-0.3348989707578757,4.856658206421782,13.62090753979164,8.246873317960233,1.5666104271216585,8.655511818976064,-0.9072858658927148,0.63721431001566,14.471190700056233,8.330415325128266,1.3317109667722533,14.479113,6.9590718,4.8097226,14.608541295071552,0.616981571835076,4.305571447853699,7.70
11.76318526404345,-0.21179392426511073,5.291518906467504,13.54409134803862,8.105957111135593,1.5664726937242053,8.719202985366115,-0.9047368171219533,0.6360976345364157,14.469520988538017,8.200492362539467,1.2661461884119467,14.493388,6.4787759,4.8097226,14.967539300061038,0.9025073944680218,4.777755863707016,7.80
12.30292697109252,-0.09855146826884803,5.758278232645053,13.457147580316658,7.968724853803739,1.5783018235317854,8.782768765678302,-0.9021476731970134,0.6351491430047946,14.468305368054837,8.077153501716605,1.2001098046503855,14.527231,5.9991745,4.8097226,15.361741770935147,1.2141737011530813,5.260337808352517,7.90
12.891164455005978,0.031981284480650185,6.30488267780438,13.364049728150846,7.832898188348696,1.600658680951299,8.84622487729358,-0.8995301004716278,0.6343470193566513,14.467281694661404,7.9607309161696795,1.1254420330330086,14.561073,5.5195731,4.8097226,15.79460364400059,1.555589191483338,5.763324900069551,8.00
13.528335489225771,0.20678414290673278,6.9154474333745135,13.263738887478139,7.698144360888007,1.6362322392907032,8.909585057912718,-0.8968945383523773,0.6336722699724862,14.466331712255197,7.852692496295086,1.0314207725919906,14.644579,5.0458846,4.8097226,16.263142746198394,1.93292512038327,6.286502958560676,8.10
14.212582257035226,0.4481846121034247,7.572829238701947,13.154356162849346,7.56422993520998,1.6852059498847916,8.972871515104025,-0.8941824145157989,0.6331083564680419,14.466065404184093,7.754975836326913,0.9210887096116862,14.728086,4.5721961,4.8097226,,,,8.20
14.936069172065135,0.7748572106743886,8.223989457173035,13.03935523719006,7.428556281367714,1.7429923089581343,9.035860037557288,-0.8909798293987695,0.6236066500310686,14.465946285172762,7.668542973630233,0.8084092941362458,14.839882,4.1054577,4.8097226,,,,8.30
15.67915621375604,1.2077978358552262,8.845449281967648,12.92201993504739,7.28917053880421,1.8067921562791371,9.09734343367499,-0.8878573214335863,0.6067503764132568,14.46584245128571,7.593186725142537,0.6989009289827256,14.979967,3.6456693,4.8097226,,,,8.40
16.41664101389713,1.7654208252179115,9.462809197981985,12.803514056272189,7.143945256265606,1.876496454599859,9.15723352549633,-0.8847907654260114,0.5920948052936172,14.465753532102386,7.528638673534682,0.5930033014561443,15.120053,3.1858809,4.8097226,,,,8.50
17.107413843498723,2.476617221261313,10.084444362362499,12.68404103076607,6.992643295081172,1.9463909211665014,9.215737285581888,-0.8817821186696351,0.5793546511505142,14.465958262758475,7.474239643482955,0.49741226705689146,15.32205,2.749334,4.8097226,,,,8.60
17.69461867070316,3.3584323426726703,10.697542504382653,12.568145416834703,6.832048018912586,2.009495438032986,9.273034824525782,-0.8788327625653503,0.5682815646627176,14.466360174861617,7.428718037819752,0.41502590638548587,15.524047,2.3127871,4.8097226,,,,8.70
18.13586937133068,4.383186443949261,11.150455516109496,12.455550623851835,6.663575812996978,2.065418884471536,9.32931716801489,-0.8756832769653251,0.5586593104693723,14.466694507757111,7.3908375021962325,0.34462127410392523,15.753915,1.8917744,4.8097226,,,,8.80
18.439466572145168,5.493289017038609,11.552801818082004,12.348877405838753,6.485622334643503,2.1141647518586426,9.384726152390144,-0.8722893728895407,0.5502997060519511,14.466971480663851,7.359455974806917,0.28442430005585195,16.011656,1.4862959,4.8097226,,,,8.90
18.613554033271186,6.668714901151319,11.988487623869037,12.247311991730484,6.300257786700255,2.1560256611018627,9.439339163391898,-0.8689623099240211,0.5430390228843848,14.467199504590658,7.333620442865211,0.23423276105020996,16.269397,1.0808173,4.8097226,,,,9.00
18.66335679991486,7.897294918501582,12.429366383046897,12.153587898110484,6.106183653859615,2.1914762687679428,9.49319803403568,-0.8657081652996398,0.5348922658227107,14.46738743319678,7.312330225843132,0.192478939105357,16.591071,0.72354046,4.8097226,,,,9.10
18.599454841451646,9.16461428286473,12.822248085065741,12.067166654190519,5.90531970028617,2.2211660234532395,9.54609779330802,-0.8625420757858351,0.5242075241048112,14.467540831115357,7.294952053130971,0.15594268730576114,16.912745,0.36626363,4.8097226,,,,9.20
18.459115450387337,10.460791122851594,13.189173607897134,11.989380279871362,5.697571748296137,2.2431210052130806,9.597778560404995,-0.8594778277861606,0.5105560789728946,14.4676648426662,7.2809022395619785,0.1266042682997618,17.266104,0.043695586,4.8097226,,,,9.30
18.281248458448264,11.78681953588342,13.551615771737662,11.919429545826771,5.485173427747246,2.2555949492770844,9.647901607605686,-0.856471985129017,0.4930277687667563,14.467767239808266,7.26930108012071,0.10719245145867072,17.651149,-0.24416366,4.8097226,,,,9.40
18.08728114313756,13.147227563454237,13.926717619628864,11.858587815477893,5.26864645901766,2.259461290254812,9.695908602265709,-0.8529885612215714,0.4656245451589412,14.467856988411416,7.259132895783004,0.09772992400555322,18.036193,-0.53202291,4.8097226,,,,9.50
17.8952064003259,14.543072100476477,14.231315936201016,11.807783272434392,5.04894411321566,2.2554986530180785,9.740527706671378,-0.8499694604572264,0.42635868019851086,14.467942704165576,7.249421572902636,0.09828277299109246,18.465609,-0.74806443,4.8097226,,,,9.60
17.72603625060758,15.966604918271841,14.424983668882875,11.766073289925908,4.827827545288044,2.2434396262049754,9.780861509188652,-0.8473016731320611,0.38075574761755815,14.468032751145047,7.239219450086396,0.10657733543122948,18.895026,-0.96410594,4.8097226,,,,9.70
17.53378438102191,17.402309855187056,14.52769924288476,11.734905032932279,4.605740172409655,2.2222120596227795,9.816492710844313,-0.8449690768465402,0.33287874766085707,14.468132514623749,7.227916380182508,0.12058350131471368,19.337218,-1.1501139,4.8097226,,,,9.80
17.26548164215443,18.831782163587174,14.53408125252834,11.71334946692805,4.384593903545148,2.1946946271897088,9.847348651516576,-0.8429480521407612,0.285607574987756,14.468247388819618,7.214901232505202,0.14066126287886688,19.792185,-1.3060884,4.8097226,,,,9.90
16.894767304186036,20.235888566105075,14.463048996043737,11.703411730197367,4.164363142516409,2.159247614833671,9.873595839150193,-0.8412249534888012,0.24088334659912,14.46838255670136,7.199586753522604,0.1666828818327395,20.247152,-1.4620628,4.8097226,,,,10.00
16.482465836925375,21.616994348150783,14.340522774218654,11.702315135239411,3.9474066847052,2.1184715868737687,9.895556259845998,-0.8397821451294879,0.19991777988131418,14.468543636850988,7.18133634700918,0.19958668136813557,20.712347,-1.5844313,4.8097226,,,,10.10
16.07195981728162,22.983014118618897,14.179130051925224,11.71291233018955,3.7334988026921847,2.0747687487562887,9.91364628578557,-0.8385936676586261,0.1634546579914864,14.468853005899517,7.15939043707249,0.2409076547710575,21.177542,-1.7067998,4.8097226,,,,10.20
15.68094887038295,24.33596963221099,13.98102932461729,11.73232083398916,3.5240914214985177,2.029922980726618,9.928333153792074,-0.8376287938709611,0.13171758842929707,14.46943010908638,7.1329427297695815,0.28873109957831583,21.644837,-1.8205167,4.8097226,,,,10.30
15.28843715957463,25.66621624477534,13.753945812576314,11.76181260051399,3.319271689993105,1.9849483684266538,9.940078377830792,-0.8368571033569193,0.10443567408389685,14.470115856452516,7.101516082903423,0.3405947170626537,22.114234,-1.925582,4.8097226,,,,10.40
14.886387673279263,26.96878857330117,13.506665165948899,11.79976187668951,3.119756320372603,1.9398089268516614,9.94930569560089,-0.8362507830730619,0.08118385055528494,14.470918008234856,7.064754901134769,0.39477198223263243,22.58363,-2.0306473,4.8097226,,,,10.50
14.476138103926235,28.24216231074012,13.24705868769007,11.847946398735344,2.925817254715237,1.894413181386524,9.956402795056096,-0.8357844061712196,0.06172638462240714,14.471839993189581,7.022502097297465,0.4510203961090253,23.05441,-2.1292142,4.8097226,,,,10.60
14.06894395732457,29.488680466405636,12.97798989588085,11.906425634624295,2.737951448622673,1.8445396091224058,9.961738294147212,-0.8354337752164835,0.04579347181275717,14.472889971728177,6.974383804978541,0.5126268054052193,23.525191,-2.2277811,4.8097226,,,,10.70
13.671012523241593,30.709532729535688,12.702504266225235,11.969099553822751,2.5580760041219053,1.7875407121624671,9.965641252840834,-0.8351772774744977,0.032934573685610806,14.474080014760519,6.919853640020146,0.5783739321622507,23.996211,-2.3251624,4.8097226,,,,10.80
13.284822038688862,31.90497377564563,12.422257911418077,12.03932393835087,2.385830656867288,1.7235018325352722,9.968397068739279,-0.8349961640350102,0.022727170379581323,14.475414716126615,6.858686279597938,0.6453281421685062,24.46747,-2.4213579,4.8097226,,,,10.90
12.907869966865238,33.073794528067616,12.139541474389544,12.110740029221626,2.223117969778446,1.6526874651739667,9.970250559756971,-0.8348743496555834,0.014781620474973655,14.477593957288958,6.790759855930171,0.7139436449154406,24.93873,-2.5175534,4.8097226,,,,11.00
12.539639463862843,34.21567118103071,11.856073903478393,12.186101211454563,2.06983152775165,1.580075370205684,9.971416477061267,-0.8347977228477884,0.008951789196397867,14.48040931524947,6.715904042887068,0.7836997247663305,25.410006,-2.6136259,4.8097226,,,,11.10
12.179808979380319,35.33046636465798,11.572489754389242,12.2642042801857,1.925839423907961,1.5091758681454246,9.972098697208581,-0.8347528854382161,0.004997112811563115,14.483486735462948,6.634083004946567,0.8533225426960851,25.881283,-2.7096984,4.8097226,,,,11.20
11.828545423553127,36.41803067866808,11.283402515098349,12.340751353507606,1.7909373380342255,1.4421736122047533,9.972461930061375,-0.8347290126698087,0.0025035450585060718,14.486825374789122,6.545319658671069,0.9226928514780343,26.352356,-2.8067546,4.8097226,,,,11.30
11.486103838889237,37.4775730127664,10.985573888182978,12.417242524863559,1.6636790456190225,1.3806607206905235,9.972635921790232,-0.8347175773810283,0.0011477367591964493,14.49138347417201,6.4497427878025135,0.9891788487219385,26.823226,-2.9047944,4.8097226,,,,11.40
11.152739484622762,38.50826701491311,10.677473171150632,12.494328617997876,1.5438265247637082,1.325157174578965,9.972712861124739,-0.8347125206789772,0.0004574242494426266,14.497117126271228,6.347731563907707,1.0527958095651162,27.294096,-3.0028342,4.8097226,,,,11.50
10.82879846584023,39.509016031005345,10.358629200058873,12.568532843748516,1.4304281690154965,1.2759299072034238,9.972738442697695,-0.8347108393745732,0.00010618752494132591,14.503206656370224,6.239397048000614,1.1159813009277446,27.764626,-3.1025018,4.8097226,,,,11.60
10.51455550182298,40.479043455662946,10.033905222371903,12.636720014353532,1.321027898283002,1.2330148322124606,9.972742071869543,-0.8347106008535377,0.0,14.510571960097092,6.124899498546412,1.1760774872200024,28.235156,-3.2021695,4.8097226,,,,11.70
10.210164903739724,41.41799835691751,9.707301599742227,12.70038169998399,1.2140568685010582,1.196115115856886,9.972742261201242,-0.8347105884100392,1.5167401487654116e-05,14.519905133150555,6.004650727727144,1.2332926694961133,28.70555,-3.3024752,4.8097226,,,,11.80
9.915664361535562,42.32587284420702,9.382084144587694,12.757316143076416,1.1091918512063894,1.1646852904238167,9.985118213812433,-1.2094494144457786,5.904175669265118e-05,14.529671205664805,5.878842125271834,1.2869990247230838,29.175809,-3.4034191,4.8097226,,,,11.90
9.630385474987477,43.20254403342264,9.055389265995974,12.809423224980458,1.0062972111320923,1.1382880966463451,9.98512704033394,-1.2094488370171685,0.00012815846175764857,14.541968830119798,5.747745968091829,1.3450980803193175,29.646068,-3.504363,4.8097226,,,,12.00
9.35363227830271,44.04743711472248,8.72583345715862,12.860433592906537,0.905336606854761,1.116495054132849,9.985145658801303,-1.2094476176825375,0.0002540452345321016,14.555967877098025,5.610308940434976,1.4148132638467092,30.116138,-3.6061874,4.8097226,,,,12.10
9.085054165117059,44.8603864755827,8.398062804711921,12.91228693446597,0.8065316915632541,1.094502606083055,9.985179324505578,-1.2094454086896298,0.0004286914950928537,14.571707831762248,5.465650662605557,1.4920081542249226,30.586208,-3.7080119,4.8097226,,,,12.20
8.824345328708066,45.64138691883259,8.067738464504606,12.963102107423394,0.7104770592851379,1.0674773339936725,9.985232529107982,-1.2094419075018756,0.000644788274636089,14.591286446858737,5.31378174160776,1.558602054960937,31.056204,-3.8101765,4.8097226,,,,12.30
8.571751076684532,46.38997401819105,7.733159728467448,13.012650117851058,0.6173429157909105,1.0425237041291624,9.985309068448283,-1.2094368509377802,0.00089568636082849,14.611976675864277,5.156616900008624,1.6026310804520854,31.526126,-3.9126812,4.8097226,,,,12.40
8.328499432159555,47.10649290263989,7.401374972108316,13.0622191424953,0.5265645615966266,1.025767264337945,9.985412106268067,-1.2094300105739195,0.0011753554938515938,14.637441498989755,4.996274903215403,1.6317411803340627,31.996048,-4.015186,4.8097226,,,,12.50
8.095151672125118,47.79171619955023,7.0775756456805885,13.114042796634157,0.43829587316702123,0.9916653258335631,9.985544233966605,-1.2094211895677163,0.0014783447438324832,14.663459482234817,4.833729543922844,1.6509875278314914,32.465821,-4.1183728,4.8097226,,,,12.60
7.8719521299952335,48.446381546912065,6.754452859413928,13.163815525466699,0.35439262195630805,0.9476206330785732,9.985707526509746,-1.2094102207923862,0.001799744176359194,14.69477373509707,4.670218912655956,1.6637123861929688,32.935594,-4.2215595,4.8097226,,,,12.70
7.659333746920829,49.07031659545044,6.429538011073827,13.211922113295886,0.2740726218573244,0.9191641409868905,9.985903594614177,-1.2093969659984785,0.002135147890646463,14.726433251364535,4.505669612110595,1.6785617324283368,33.405316,-4.3249785,4.8097226,,,,12.80
7.457288107041045,49.664349953839015,6.125722560463835,13.258971086709257,0.19617880763143547,0.9010513242430195,9.986133633333507,-1.209381315621223,0.0024806184948172522,14.763543087394261,4.3408964693460925,1.6749465449700895,33.874987,-4.4286296,4.8097226,,,,12.90
7.2648542149463315,50.23145398764782,5.857098818168325,13.306626601035068,0.12017630792421219,0.8849145865748628,9.986398467177509,-1.2093631888310983,0.0028326530657808054,14.80038956662581,4.177821727201886,1.659393296531571,34.344658,-4.5322808,4.8097226,,,,13.00
7.080664480173319,50.77470056042332,5.620467398798515,13.35547237797129,0.046248118965659835,0.8650043705783161,9.986698591900725,-1.2093425334617076,0.0031881506251676185,14.842266563478338,4.016290741624547,1.6617115816881476,34.814229,-4.6363838,4.8097226,,,,13.10
6.9036685456980615,51.297012558674034,5.414290241594964,13.402877142366693,-0.025094139523548886,0.827567206595107,9.987034213102268,-1.2093193255261472,0.003544381148965711,14.884475526157377,3.8535821866904874,1.6927801049280187,35.2838,-4.7404867,4.8097226,,,,13.20
6.732886119964222,51.80124425135572,5.238011339883603,13.44766725582957,-0.09214204185424846,0.775712784612837,9.987405281783438,-1.2092935681324988,0.0038989561161945885,14.933715925702348,3.687182091599677,1.7612797463655587,35.75338,-4.8445493,4.8097226,,,,13.30
6.567355985455276,52.2901959702267,5.091042402907645,13.489593035336046,-0.15461157241895052,0.7248061889048854,9.987811527012823,-1.2092652897143557,0.004249800591723166,14.985791813205589,3.5133770536334854,1.850786412097619,36.222969,-4.9485715,4.8097226,,,,13.40
6.40614919229233,52.76656341532366,4.971315723971802,13.528705377220442,-0.2126392292408379,0.674799846267104,9.988252485852726,-1.209234541589945,0.00459512682854699,15.046732466385249,3.331898582696614,1.9547821343979652,36.692558,-5.0525937,4.8097226,,,,13.50
6.248426183692048,53.23272994408233,4.874636218380661,13.566262610502225,-0.26616528193908895,0.6255723586844325,9.98872753070092,-1.2092013949441704,0.00493340936692884,15.113847683734917,3.1406826116346203,2.074830277634339,37.162171,-5.1565054,4.8097226,,,,13.60
6.093500924539099,53.69066222851512,4.796799185519569,13.602294199999307,-0.31533301762907806,0.5775402210787324,9.989235894200858,-1.2091659373859553,0.005263361601381179,15.190284608344454,2.9391511497625338,2.2085281011785733,37.631784,-5.2604171,4.8097226,,,,13.70
5.940821538284718,54.14199117186854,4.734683789261013,13.635506040598699,-0.36049506859826286,0.5307842272487936,9.989776691872539,-1.209128269266606,0.00558391378022922,15.278555393089912,2.7267414721433836,2.3567918318615932,38.101412,-5.3642624,4.8097226,,,,13.80
5.789932071268451,54.588085105451064,4.685761481584299,13.66596410847488,-0.4017814239040802,0.4853027295747973,9.990348942612698,-1.2090884999546605,0.005894192397880199,15.378105711442837,2.502545700187848,2.5094689464892146,38.571055,-5.4680411,4.8097226,,,,13.90
5.640438178054448,55.030087061227974,4.647887458284077,13.69373301241024,-0.43935368388765594,0.4415065237499732,9.990951587207327,-1.209046744252148,0.006193500936030765,15.490772451425391,2.2676126896360405,2.6570764237793685,39.040697,-5.5718199,4.8097226,,,,14.00
5.492006766424059,55.46895208063861,4.619243577532459,13.718944716934708,-0.4733562075356099,0.39926547449866656,9.991583504996008,-1.2090031191107455,0.006481301906862428,15.620879322455817,2.0246085555812865,2.7957814830829233,39.510363,-5.6754939,4.8097226,,,,14.10
5.344363739478554,55.9054782871734,4.598289536408277,13.741674081975676,-0.5039346327654022,0.3585683062903037,9.99224353664816,-1.2089577383257792,0.006757435820572882,15.768679063727033,1.772109527571206,3.0202913331702343,39.980029,-5.7791679,4.8097226,,,,14.20
5.197278303851652,56.340328658099224,4.583721331630523,13.762026205060344,-0.5312527954805977,0.3198778396317349,9.992930125722694,-1.2089107279114164,0.007010062056413505,15.943951335909086,1.500276765319096,3.391238745897301,40.449715,-5.8827509,4.8097226,,,,14.30
5.050561246421107,56.774053468894394,4.574435895618695,13.780118921743371,-0.5554893848414133,0.28300244795256246,9.993640827509648,-1.2088585440873107,0.007229331790195383,16.15801721299336,1.202669282722659,3.859004381705518,40.919421,-5.986243,4.8097226,,,,14.40
4.904057153593992,57.20710724163616,4.569500993247366,13.796060648871608,-0.5768071039842375,0.24836705228533912,9.994372585594194,-1.2088006175020858,0.0074175859846547345,16.42137048225633,0.8782703925096789,4.390782065614626,41.389127,-6.089735,4.8097226,,,,14.50
4.757657977947004,57.63986998481861,4.568129718030591,13.81001225849605,-0.5954351227139991,0.21662205871396947,9.995121653953314,-1.208741560633032,0.007576054932558731,16.74525565176304,0.5312161081207263,4.964881764441216,41.858859,-6.1931092,4.8097226,,,,14.60
,,,13.822141724778914,-0.6116087443635212,0.18761350834637605,9.995885123651854,-1.2086816156634654,0.007706080200887805,17.131770877475176,0.16334927253228781,5.566962960697814,42.328591,-6.2964834,4.8097226,,,,14.70
,,,13.83266011064552,-0.625514607018324,0.1606838330108175,9.99666041658132,-1.2086209838910713,0.007814800000851163,17.592294618154476,-0.21425687587587983,6.187544320694026,,,,,,,14.80
,,,13.842048075218752,-0.6371928768672313,0.13585219987973648,9.997445850951161,-1.2085597818656872,0.007909392889110202,18.131054841242385,-0.590548600327352,6.780275145777638,,,,,,,14.90
,,,13.8499463155792,-0.6470096560098071,0.11358406928555809,9.998240108642767,-1.2084980935506464,0.007991695317324077,18.74946834800547,-0.9463360991896944,7.299806979297317,,,,,,,15.00
,,,13.85651449663397,-0.6551675024443613,0.09388516965281689,9.999042042689954,-1.2084359865839307,0.008063305002001935,19.444424822584686,-1.2603233142026953,7.749995372315336,,,,,,,15.10
,,,13.861913453675841,-0.6618692082636703,0.07662085305418641,9.999850655075678,-1.208373515649102,0.008125611960299109,20.208057388757858,-1.5150020968886095,8.133021092938524,,,,,,,15.20
,,,13.866293086350906,-0.6673030242955671,0.061809446582641224,10.00066507740955,-1.2083107252559278,0.00817982551083127,21.017710943371142,-1.7252298873153324,8.439341871888207,,,,,,,15.30
,,,13.869815014974359,-0.6716709932865805,0.04954160161620881,10.001484554111238,-1.2082476519953944,0.00822699776436982,21.858268938478005,-1.905280303015319,8.65560786339754,,,,,,,15.40
,,,13.872632580189931,-0.6751643102927523,0.039565048018649684,10.002308427774148,-1.2081843263389422,0.008268044060670153,22.716605863934472,-2.071128719388253,8.78050454826707,,,,,,,15.50
,,,13.874882366864398,-0.6779529825621753,0.031603999603047814,10.003136126425842,-1.2081207740512703,0.008303760748459578,23.58161615949172,-2.240677373265682,8.830107571348156,,,,,,,15.60
,,,13.876683335142285,-0.6801848889057882,0.025379065378862333,10.003967152440065,-1.2080570172819254,0.0083348406539851,24.446749836396748,-2.4169564287042777,8.818139287686101,,,,,,,15.70
,,,13.878137025462221,-0.6819861327877885,0.020621012927240938,10.00480107288493,-1.20799307539496,0.008361886538696664,25.308340488830964,-2.591562681900932,8.756289198161072,,,,,,,15.80
,,,13.879328487833119,-0.6834622629194012,0.017079709864571833,10.00563751112263,-1.2079289655886771,0.008385422807471843,26.16161342568551,-2.765574616813956,8.654492216683073,,,,,,,15.90
,,,13.880327663458853,-0.6847000316772607,0.01452936755204431,10.006476139497867,-1.2078647033503223,0.008405905694581562,27.002679400326024,-2.9402604703295125,8.521170223263871,,,,,,,16.00
,,,13.88119101243714,-0.6857694421210874,0.012771022297010829,10.00731667297396,-1.2078003027834607,0.008423732125816024,27.82845282485445,-3.1167232692824656,8.36344165740597,,,,,,,16.10
,,,13.881962536636347,-0.6867250347627141,0.011600534387749347,10.008158863594574,-1.2077357768391392,0.008439247428267363,28.637347297209146,-3.292047661658045,8.187303296360115,,,,,,,16.20
,,,13.882673187272625,-0.6876051668351917,0.01082666676962904,10.00900249566384,-1.2076711374761058,0.008452752037972633,29.42811500487253,-3.464490114812304,7.9977878312790365,,,,,,,16.30
,,,13.883343594814294,-0.6884354021366181,0.010315029544300301,10.009847381551587,-1.2076063957701768,0.008464507335662046,30.199832819361482,-3.6330253012459686,7.799100390014649,,,,,,,16.40
,,,13.88398739986874,-0.6892326414673973,0.009976768959803012,10.010693358043442,-1.2075415619883778,0.008474740723698844,30.95191643192264,-3.796881481784311,7.594736750905307,,,,,,,16.50
,,,13.884613621376042,-0.6900080584058894,0.009753138242062757,10.011540282461663,-1.2074766458079296,0.008483628980321322,31.68405151681683,-3.9555385055162473,7.387585638456288,,,,,,,16.60
,,,13.885228222481986,-0.6907690401434172,0.00960529627638502,10.01238802592604,-1.2074116567224038,0.008491266500861405,32.395934305471506,-4.109658391770746,7.18001718398191,,,,,,,16.70
,,,13.885835145889455,-0.6915204705906144,0.00950756282994214,10.013236465939588,-1.2073466041016934,0.008497702891953368,33.087656427257585,-4.259711480131817,6.977849336216877,,,,,,,16.80
,,,13.886436998423072,-0.6922655786647107,0.00944295914269294,10.014085485179512,-1.2072814969271037,0.00850299224970739,33.76000218295939,-4.406034385430075,6.785403359785505,,,,,,,16.90
,,,13.887035503652763,-0.6930064991133662,0.009400259530619846,10.014934972000725,-1.2072163437530805,0.008507194340339539,34.41386933482237,-4.548960988037674,6.602210050760801,,,,,,,17.00
,,,13.887631801160115,-0.6937446432921222,0.009372042017776725,10.015784821083841,-1.2071511526582188,0.008510376375099623,35.05011575679018,-4.688791389133816,6.427822992473395,,,,,,,17.10
,,,13.88822664440724,-0.6944809442967996,0.00935339948959736,10.016634944052262,-1.207085931681822,0.008512902342606599,35.66958476690657,-4.825686930191064,6.261817436960447,,,,,,,17.20
,,,13.888820531563411,-0.6952160190289709,0.009341087557946751,10.017485297050477,-1.20702068582742,0.008515106149344115,36.27315170066178,-4.959471374242796,6.103789242306084,,,,,,,17.30
,,,13.889413792004223,-0.6959502753425386,0.009332961163147418,10.018335850072468,-1.2069554183206699,0.008517029674670674,36.86161549362745,-5.090136075608038,5.953353862997615,,,,,,,17.40
,,,13.890006643503375,-0.6966839828828639,0.009327602077613928,10.01918657701648,-1.2068901320539214,0.008518709353801784,37.435866553949,-5.217773780260186,5.814574693476545,,,,,,,17.50
,,,13.890599230045645,-0.6974173199201643,0.009324072626048173,10.020037455176244,-1.2068248296015096,0.008520176885573081,37.99730716641811,-5.342602196504386,5.690792493720129,,,,,,,17.60
,,,13.891191646828837,-0.6981504043137015,0.00932175285514462,10.020888464798638,-1.2067595132382776,0.008521459848096422,38.54734374087725,-5.464847941064065,5.580480481142872,,,,,,,17.70
,,,13.891783956793933,-0.6988833139825961,0.009320232876597629,10.021739588699125,-1.2066941849604047,0.008522582234485375,39.08723626252273,-5.584728447829336,5.4822645101587995,,,,,,,17.80
,,,13.892376202942918,-0.6996161021579776,0.009319305919806837,10.022590811927392,-1.2066288465076513,0.008523564918857366,39.61811490035381,-5.702443900233062,5.394907901205098,,,,,,,17.90
,,,13.892968419977423,-0.7003488117895507,0.009318878356499877,10.023442121476396,-1.206563499386288,0.008524426061793641,40.14097723440489,-5.81825001584693,5.317297774791069,,,,,,,18.00
,,,13.893560636651983,-0.7010814784597514,0.00931885655633327,10.02429350602948,-1.2064981448920418,0.008525181463106072,40.65672846153004,-5.932331251193725,5.248432741360315,,,,,,,18.10
,,,13.894152875773043,-0.7018141303846701,0.009319146886921838,10.025144955740398,-1.20643278413255,0.00852584486867034,41.166184724097924,-6.044834597171758,5.187411812543847,,,,,,,18.20
,,,13.894745154198574,-0.7025467884156957,0.009319655713839418,10.025996462042073,-1.2063674180489108,0.008526428237485785,41.67007041924193,-6.155925802250969,5.133424412706862,,,,,,,18.30
,,,13.895337482836716,-0.7032794660399901,0.009320289400619006,10.026848017480297,-1.206302047436012,0.008526941973966126,42.16904806401735,-6.265694137020797,5.085741381694862,,,,,,,18.40
,,,13.89592986664553,-0.7040121693822929,0.00932095430875266,10.027699615568947,-1.206236672961449,0.008527395129951654,42.6636949524858,-6.374293760473179,5.043706870499444,,,,,,,18.50
,,,13.896522304631866,-0.7047448972056862,0.009321556797691144,10.0285512506642,-1.206171295182886,0.00852779558062458,43.154545789494485,-6.4817829763767545,5.006731041305256,,,,,,,18.60
,,,13.897114789850647,-0.7054776409128303,0.009322003224843533,10.02940291785523,-1.2061059145637805,0.008528150177431342,43.642047603554076,-6.588358079275617,4.974283492157346,,,,,,,18.70
,,,13.897707309403923,-0.7062103845469172,0.009322199945576955,10.030254612868694,-1.2060405314875076,0.008528464881152777,44.126608950948196,-6.694156572212945,4.945887334393461,,,,,,,18.80
,,,13.898299848325902,-0.7069431095978609,0.009322240597713055,10.031106331967552,-1.2059751462687511,0.008528744325562611,,,,,,,,,,18.90
,,,13.898892403222902,-0.7076758118685365,0.009322281249849153,10.03195807177472,-1.205909759172025,0.008528990985000153,,,,,,,,,,19.00
,,,13.899484974090534,-0.7084084913533293,0.009322321901985254,10.032809829079554,-1.2058443704400434,0.008529206159755255,,,,,,,,,,19.10
,,,13.900077560924398,-0.7091411480466279,0.009322362554121354,10.033661600807019,-1.2057789803045376,0.008529391267860611,,,,,,,,,,19.20
,,,13.900670163720104,-0.7098737819428182,0.009322403206257454,10.034513384041903,-1.205713588970575,0.008529548211773296,,,,,,,,,,19.30
,,,13.901262782473246,-0.7106063930362909,0.009322443858393552,10.035365176084227,-1.2056481966144732,0.008529679274644464,,,,,,,,,,19.40
,,,13.90185541717943,-0.711338981321435,0.009322484510529654,10.036216974462032,-1.2055828033964735,0.008529786739690803,,,,,,,,,,19.50
,,,13.90244806783425,-0.712071546792642,0.009322525162665752,10.037068776931699,-1.205517409460724,0.008529872890192873,,,,,,,,,,19.60
,,,13.903040734433306,-0.7128040894443037,0.009322565814801852,10.037920581477454,-1.2054520149353123,0.008529940009495064,,,,,,,,,,19.70
,,,13.903633416972188,-0.7135366092708129,0.00932260646693795,10.038772386311914,-1.2053866199322287,0.008529990381005652,,,,,,,,,,19.80
,,,13.904226115446493,-0.7142691062665645,0.00932264711907405,10.03962418987566,-1.205321224547398,0.008530026288196758,,,,,,,,,,19.90
,,,13.90481882985181,-0.7150015804259522,0.009322687771210151,10.04047599083736,-1.2052558288606734,0.008530050014604355,,,,,,,,,,20.00
,,,13.90541156018373,-0.7157340317433731,0.00932272842334625,10.041327788093952,-1.2051904329358178,0.008530063843828308,,,,,,,,,,20.10
,,,13.906004306437842,-0.7164664602132231,0.00932276907548235,10.04217958077039,-1.2051250368205297,0.008530070059532326,,,,,,,,,,20.20
,,,13.906597068609729,-0.7171988658299011,0.00932280972761845,10.043031368219786,-1.2050596405464284,0.008530070945443988,,,,,,,,,,20.30
,,,13.907189846694976,-0.7179312485878058,0.00932285037975455,10.043883150023351,-1.2049942441290604,0.008530068785354741,,,,,,,,,,20.40
,,,13.90778264068917,-0.7186636084813371,0.009322891031890648,10.044734925990415,-1.2049288475678965,0.008530065863119895,,,,,,,,,,20.50
,,,13.90837545058789,-0.7193959455048962,0.009322931684026748,10.045586696158422,-1.2048634508463347,0.00853006446265861,,,,,,,,,,20.60
,,,13.908968276386714,-0.7201282596528853,0.009322972336162846,10.04643846079292,-1.2047980539316998,0.00853006686795392,,,,,,,,,,20.70
,,,,,,10.04729022038769,-1.2047326567752312,0.008530075363052727,,,,,,,,,,20.80
,,,,,,10.048141975664414,-1.2046672593121124,0.00853009223206577,,,,,,,,,,20.90
,,,,,,10.048993727573029,-1.2046018614614393,0.008530119759167669,,,,,,,,,,21.00
,,,,,,10.049845477291637,-1.2045364631262316,0.008530160228596897,,,,,,,,,,21.10
,,,,,,10.050697225964388,-1.204471064239577,0.008530207930619852,,,,,,,,,,21.20
,,,,,,10.051548973836134,-1.2044056648072556,0.008530255632642808,,,,,,,,,,21.30
,,,,,,10.052400720906835,-1.2043402648292865,0.008530303334665765,,,,,,,,,,21.40
,,,,,,10.053252467176453,-1.2042748643056898,0.008530351036688722,,,,,,,,,,21.50
,,,,,,10.054104212644948,-1.2042094632364848,0.008530398738711677,,,,,,,,,,21.60
,,,,,,10.054955957312282,-1.2041440616216907,0.008530446440734633,,,,,,,,,,21.70
,,,,,,10.055807701178416,-1.2040786594613275,0.008530494142757588,,,,,,,,,,21.80
,,,,,,10.056659444243316,-1.2040132567554147,0.008530541844780545,,,,,,,,,,21.90
,,,,,,10.05751118650694,-1.2039478535039723,0.008530589546803502,,,,,,,,,,22.00
,,,,,,10.058362927969245,-1.203882449707019,0.008530637248826457,,,,,,,,,,22.10
,,,,,,,,,,,,,,,,,,22.20
,,,,,,,,,,,,,,,,,,22.30


==> data/times_neu.csv <==
x;Mean_Multi;min_Multi;max_Multi;Quart1_Multi;Quart3_Multi;dmin_multi;dmax_multi;dquart1_multi;dquart3_multi;Mean_single;min_single;max_single;Quart1_single;Quart3_single;dmin_single;dmax_single;dquart1_single;dquart3_single;planning_step;sim_step
1;0.636513635;0.08999586;1.226952765;0.465330612;0.782021174;0.546517775;0.59043913;0.171183023;0.145507539;0.956920961;0.102634517;1.834256384;0.758243039;1.200701955;0.854286444;0.877335423;0.198677922;0.243780994;0.143778774;0.241917855
2;0.721021067;0.077260246;1.960091555;0.499992453;0.901351244;0.643760821;1.239070488;0.221028614;0.180330177;0.889277594;0.084618385;2.060331316;0.59957406;1.174866101;0.804659209;1.171053722;0.289703534;0.285588507;0.161475401;0.26607884
3;0.772419132;0.163825272;2.034692048;0.544835099;0.948411106;0.60859386;1.262272916;0.227584033;0.175991974;1.028356003;0.088512808;3.869107679;0.53333052;1.413585956;0.939843195;2.840751676;0.495025483;0.385229953;0.147232367;0.255287725
4;0.799988782;0.153618901;2.177746511;0.56968904;0.986569601;0.646369881;1.377757729;0.230299742;0.186580819;0.985434077;0.013075832;2.35208003;0.538023872;1.377961214;0.972358245;1.366645953;0.447410205;0.392527137;0.155449905;0.266728228
5;0.821123576;0.159589421;1.997695102;0.574769867;1.018921816;0.661534155;1.176571526;0.246353709;0.19779824;1.252891825;0.079915211;3.401015161;0.715643332;1.700373099;1.172976614;2.148123336;0.537248493;0.447481274;0.154869616;0.271420561
6;0.898935158;0.159367451;3.087839222;0.603921887;1.116644727;0.739567707;2.188904064;0.295013271;0.217709569;1.345129115;0.082732049;4.02727625;0.647347356;1.892134156;1.262397066;2.682147135;0.697781759;0.547005041;0.167865944;0.291433414
7;0.992310169;0.182483153;3.373547735;0.622149088;1.254471306;0.809827016;2.381237566;0.370161081;0.262161137;1.52521883;0.092686043;3.55357211;0.84766081;2.107025112;1.432532787;2.02835328;0.67755802;0.581806282;0.172268671;0.315934508
8;0.987896917;0.196913764;3.044560352;0.639826046;1.256403779;0.790983153;2.056663435;0.348070871;0.268506862;1.752829145;0.086641197;4.091142831;0.977859324;2.502021417;1.666187948;2.338313686;0.774969821;0.749192272;0.185566967;0.330535063
9;1.052639309;0.175598997;2.800438204;0.665458863;1.35227112;0.877040312;1.747798895;0.387180446;0.299631811;1.852100743;0.093823702;4.37891395;0.915560492;2.664335825;1.758277041;2.526813207;0.936540251;0.812235082;0.237058471;0.417435225
10;1.077705782;0.198245158;2.54185919;0.764499551;1.36179247;0.879460624;1.464153408;0.313206231;0.284086688;1.999869213;0.094411198;4.870664503;0.958469369;2.84887148;1.905458015;2.87079529;1.041399844;0.849002267;0.247399891;0.434709004
11;1.149211043;0.172767096;3.081494162;0.848876934;1.403493552;0.976443947;1.932283119;0.300334109;0.254282509;2.206904304;0.093506409;5.633803295;1.112568481;3.086810621;2.113397895;3.426898991;1.094335823;0.879906317;0.2486993;0.443624141
12;1.296631506;0.286428925;2.919507051;0.99803057;1.553791938;1.010202581;1.622875545;0.298600936;0.257160432;2.319467895;0.091053201;5.363627196;1.137847809;3.295743148;2.228414694;3.044159301;1.181620086;0.976275253;0.260201956;0.464897681
13;1.176477943;0.185846556;2.938690694;0.841988698;1.467136885;0.990631387;1.762212751;0.334489245;0.290658942;2.554835373;0.098786168;6.705874042;1.353206826;3.563369868;2.456049205;4.151038669;1.201628547;1.008534495;0.247294332;0.44109582
14;1.255744997;0.195240564;3.192166226;0.971315413;1.524117575;1.060504433;1.936421229;0.284429584;0.268372578;2.905681557;0.098631916;6.44646017;1.759832452;3.903783171;2.807049641;3.540778613;1.145849105;0.998101614;0.256942141;0.453526745
15;1.266335093;0.22237603;3.371240928;0.965631161;1.541430087;1.043959063;2.104905835;0.300703932;0.275094994;3.23759257;0.11329549;8.782181281;1.88506529;4.317379602;3.12429708;5.544588711;1.35252728;1.079787032;0.252276311;0.453226636
16;1.370583554;0.362077246;3.741868922;1.020563632;1.614547736;1.008506308;2.371285368;0.350019922;0.243964182;3.451276624;0.217365825;9.807474005;1.706694733;4.884005559;3.233910799;6.356197381;1.744581891;1.432728935;0.282268539;0.496886697
17;1.417658649;0.373136796;3.741247012;1.069363503;1.702743321;1.044521853;2.323588363;0.348295146;0.285084672;3.642861668;0.113967912;10.29005686;1.985134551;5.044744026;3.528893756;6.647195192;1.657727117;1.401882358;0.317258687;0.566482197
18;1.495535392;0.237102726;3.415461783;1.178221199;1.773951734;1.258432666;1.919926391;0.317314193;0.278416342;3.582212511;0.215491545;7.866075026;2.106647785;4.756346168;3.366720966;4.283862515;1.475564726;1.174133657;0.339220845;0.607795998
19;1.524306572;0.244401492;3.398281562;1.190884201;1.874734568;1.27990508;1.87397499;0.333422371;0.350427996;3.825852374;0.106809662;9.491743438;2.303588981;5.070169215;3.719042712;5.665891064;1.522263393;1.244316841;0.345218898;0.621511957
20;1.58310061;0.506692591;3.858648389;1.228525181;1.865174121;1.076408019;2.275547779;0.354575429;0.282073511;3.889787643;0.284917823;9.112880493;2.287196752;5.279842311;3.60486982;5.22309285;1.602590891;1.390054668;0.349018709;0.625968405
21;1.626459269;0.367768865;3.858582749;1.280279856;1.91226656;1.258690404;2.23212348;0.346179413;0.285807291;4.106909261;0.233783839;10.74385188;2.310492198;5.444888022;3.873125422;6.636942619;1.796417063;1.337978761;0.352463802;0.640436856
22;1.59569312;0.260103321;3.572281813;1.234074085;1.921740045;1.335589799;1.976588693;0.361619035;0.326046925;4.415818952;0.126683874;10.30901145;2.673153756;5.816350719;4.289135078;5.893192498;1.742665196;1.400531767;0.34396125;0.624324802
23;1.636615936;0.429954958;3.713567604;1.276000185;1.884052012;1.206660978;2.076951668;0.360615751;0.247436076;4.722863531;0.348043428;10.85746028;2.775258229;6.124995301;4.374820103;6.134596749;1.947605302;1.40213177;0.346066521;0.625953737
24;1.728567242;0.263689316;4.387742036;1.359656784;2.004714617;1.464877926;2.659174794;0.368910458;0.276147375;4.691637556;0.121478519;11.98574849;2.677326672;6.336921322;4.570159037;7.294110934;2.014310884;1.645283766;0.368809672;0.663513288
;;;;;;;;;;;;;3.491932012;6.464019741;;;;;;

